Advanced transceivers for spectrally-efficient communications

In this thesis, we will consider techniques to improve the spectral efficiency of digital communication systems, operating on the whole transceiver scheme. First, we will focus on receiver schemes having detection algorithms with a complexity constraint. We will optimize the parameters of the reduced detector with the aim of maximizing the achievable information rate. Namely, we will adopt the channel shortening technique. Then, we will focus on a technique that is getting very popular in the last years (although presented for the first time in 1975): faster-than-Nyquist signaling, and its extension which is time packing. Time packing is a very simple technique that consists in introducing intersymbol interference on purpose with the aim of increasing the spectral efficiency of finite order constellations. Finally, in the last chapters we will combine all the presented techniques, and we will consider their application to satellite channels.

==> images/fig_src/CS_tpack/256qam.txt <==
EsN0	EbN0	I
-10	-1.38676	0.137618
-9	-1.33636	0.171252
-8	-1.22673	0.210219
-7	-1.19109	0.262487
-6	-1.08158	0.322224
-5	-0.975271	0.395847
-4	-0.841139	0.483185
-3	-0.67593	0.585589
-2	-0.465704	0.702377
-1	-0.251257	0.841639
0	0.0382116	0.99124
1	0.351944	1.16093
2	0.690655	1.35187
3	1.08605	1.5538
4	1.52525	1.76797
5	1.99991	1.9953
6	2.5075	2.23486
7	3.0423	2.48754
8	3.61537	2.7445
9	4.21338	3.01066
10	4.83951	3.28132
11	5.48552	3.55999
12	6.15162	3.84448
13	6.82919	4.14077
14	7.53307	4.43295
15	8.25174	4.72962
16	8.98103	5.03381
17	9.72977	5.33363
18	10.4856	5.64209
19	11.2599	5.94303
20	12.0342	6.26011
21	12.8271	6.56576
22	13.6359	6.86138
23	14.4585	7.14748
24	15.3036	7.4069
25	16.182	7.61726
26	17.0925	7.77596
27	18.0312	7.88648
28	18.9955	7.95158
29	19.9782	7.98324
30	20.9716	7.99532


==> images/fig_src/CS_tpack/64qam.txt <==
EsN0	EbN0	I
-10	-1.38259	0.137486
-9	-1.33006	0.171004
-8	-1.24455	0.211084
-7	-1.18734	0.262261
-6	-1.0823	0.322277
-5	-0.976488	0.395958
-4	-0.845551	0.483677
-3	-0.664802	0.584091
-2	-0.477774	0.704332
-1	-0.25611	0.84258
0	0.028233	0.99352
1	0.357345	1.15949
2	0.699161	1.34922
3	1.08901	1.55274
4	1.53474	1.76411
5	2.0024	1.99416
6	2.51806	2.22943
7	3.05293	2.48146
8	3.63033	2.73506
9	4.22831	3.00033
10	4.8594	3.26633
11	5.50692	3.54248
12	6.1783	3.82094
13	6.85983	4.11166
14	7.57057	4.39483
15	8.29543	4.68228
16	9.04176	4.96391
17	9.81882	5.22539
18	10.6271	5.46123
19	11.4777	5.65241
20	12.3642	5.80204
21	13.291	5.90071
22	14.2498	5.95696
23	15.2298	5.98438
24	16.2214	5.99593
25	17.219	5.99932
26	18.2186	5.99988
27	19.2185	5.99999
28	20.2185	6
29	21.2185	6
30	22.2185	6


==> images/fig_src/CS_tpack/ASE_qpsk_CS_L1.txt <==
#M=2 RRC  0.2 L=1 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
T=1 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.25617	0.133542	0.22257	0
-7.5	-0.884333	0.217988	0.363314	0
-5	-0.404492	0.347096	0.578493	0
-2.5	0.306112	0.524069	0.873449	0
0	1.41939	0.721209	1.20201	0
2.5	3.0249	0.886155	1.47692	0
5	5.10622	0.97584	1.6264	0
7.5	7.50633	0.998542	1.66424	0
10	10	0.999991	1.66665	0
12.5	12.5	1	1.66667	0
15	15	1	1.66667	0
17.5	17.5	1	1.66667	0
20	20	1	1.66667	0


T=0.9 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.18239	0.131292	0.243134	0
-7.5	-0.826955	0.215127	0.398384	0
-5	-0.364064	0.34388	0.636814	0
-2.5	0.396843	0.513234	0.950434	0
0	1.50947	0.706404	1.30815	0
2.5	3.06247	0.878524	1.6269	0
5	5.12863	0.970816	1.79781	0
7.5	7.50999	0.997702	1.8476	0
10	10.0001	0.999971	1.8518	0
12.5	12.5	1	1.85185	0
15	15	1	1.85185	-2
17.5	17.5	1	1.85185	-7
20	20	1	1.85185	0


T=0.8 eta=7
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.02944	0.126749	0.26406	0
-7.5	-0.773729	0.212507	0.442723	0
-5	-0.207637	0.331714	0.691071	0
-2.5	0.594881	0.490357	1.02158	0
0	1.69154	0.677401	1.41125	0
2.5	3.19832	0.851468	1.77389	0
5	5.17205	0.961159	2.00241	0
7.5	7.51614	0.99629	2.0756	0
10	10.0002	0.999949	2.08323	0
12.5	12.5	1	2.08333	0
15	15	1	2.08333	-2
17.5	17.5	1	2.08333	-4
20	20	1	2.08333	-10


T=0.7 eta=6
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.04905	0.127323	0.303149	0
-7.5	-0.712717	0.209542	0.49891	0
-5	-0.0643159	0.320946	0.764156	0
-2.5	0.741479	0.47408	1.12876	0
0	1.83144	0.655927	1.56173	0
2.5	3.282	0.835219	1.98862	0
5	5.20952	0.952901	2.26881	0
7.5	7.52593	0.994047	2.36678	0
10	10.0009	0.999788	2.38045	-1
12.5	12.5	1	2.38095	0
15	15	1	2.38095	0
17.5	17.5	1	2.38095	-1
20	20	0.999995	2.38094	-9


T=0.6 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.961172	0.124772	0.346589	0
-7.5	-0.584822	0.203461	0.565171	0
-5	0.108854	0.3084	0.856667	0
-2.5	0.906037	0.456453	1.26793	0
0	2.08602	0.618583	1.71829	0
2.5	3.55791	0.783806	2.17724	0
5	5.43042	0.905646	2.51568	0
7.5	7.63855	0.9686	2.69056	0
10	10.0448	0.989745	2.74929	0
12.5	12.513	0.99701	2.76947	0
15	15.0054	0.998764	2.77435	-1
17.5	17.5025	0.999414	2.77615	-1
20	20.0037	0.99915	2.77542	-3


T=0.5 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.859029	0.121872	0.406239	0
-7.5	-0.364394	0.193392	0.644641	0
-5	0.342562	0.292243	0.974143	0
-2.5	1.32526	0.414452	1.38151	0
0	2.59774	0.549827	1.83276	0
2.5	4.17736	0.679617	2.26539	0
5	6.05482	0.784364	2.61455	0
7.5	8.18132	0.854807	2.84936	0
10	10.4634	0.898799	2.996	0
12.5	12.8341	0.925961	3.08654	0
15	15.2744	0.938773	3.12924	0
17.5	17.708	0.953235	3.17745	0
20	20.2081	0.953217	3.17739	-1


T=0.4 eta=4
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.61882	0.115314	0.480475	0
-7.5	-0.029353	0.179034	0.745975	0
-5	0.855874	0.259665	1.08194	0
-2.5	2.01287	0.353764	1.47402	0
0	3.49653	0.447041	1.86267	0
2.5	5.26433	0.529136	2.20473	0
5	7.25264	0.595301	2.48042	0
7.5	9.39586	0.64627	2.69279	0
10	11.6594	0.682437	2.84349	0
12.5	14.0184	0.704959	2.93733	0
15	16.3924	0.725708	3.02378	0
17.5	18.8125	0.739187	3.07995	0
20	21.2609	0.748011	3.11671	0


T=0.3 eta=3
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.209319	0.104938	0.582988	0
-7.5	0.626557	0.153937	0.855208	0
-5	1.78284	0.209757	1.16532	0
-2.5	3.22282	0.267743	1.48746	0
0	4.9044	0.323266	1.79592	0
2.5	6.85137	0.367166	2.03981	0
5	9.01507	0.396729	2.20405	0
7.5	11.2434	0.422334	2.3463	0
10	13.5977	0.436748	2.42638	0
12.5	15.9511	0.451738	2.50966	0
15	18.3895	0.458197	2.54554	0
17.5	20.8164	0.465975	2.58875	0
20	23.277	0.47022	2.61233	0


T=0.2 eta=2
EsN0	EbN0	I	eta	DeltaSNR
-10	0.528327	0.0885457	0.737881	0
-7.5	1.84577	0.116258	0.968818	0
-5	3.24445	0.149815	1.24846	0
-2.5	5.00682	0.177549	1.47957	0
0	6.9381	0.20239	1.68659	0
2.5	9.10504	0.218523	1.82102	0
5	11.3993	0.229122	1.90935	0
7.5	13.7322	0.238113	1.98428	0
10	16.1378	0.243344	2.02787	0
12.5	18.5527	0.248158	2.06798	0
15	20.9563	0.253729	2.11441	0
17.5	23.4816	0.252258	2.10215	0
20	27.3583	0.183727	1.53106	-2




==> images/fig_src/CS_tpack/ASE_qpsk_CS_L2.txt <==
#M=2 RRC  0.2 L=2 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
T=1 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.25618	0.133542	0.22257	0
-7.5	-0.884333	0.217988	0.363314	0
-5	-0.404491	0.347096	0.578493	0
-2.5	0.306112	0.524069	0.873449	0
0	1.41939	0.721209	1.20201	0
2.5	3.0249	0.886155	1.47692	0
5	5.10622	0.97584	1.6264	0
7.5	7.50633	0.998542	1.66424	0
10	10	0.999991	1.66665	0
12.5	12.5	1	1.66667	0
15	15	1	1.66667	0
17.5	17.5	1	1.66667	0
20	20	1	1.66667	0


T=0.9 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.18887	0.131488	0.243497	0
-7.5	-0.837238	0.215637	0.399328	0
-5	-0.378946	0.34506	0.639	0
-2.5	0.372853	0.516077	0.955699	0
0	1.48088	0.71107	1.3168	0
2.5	3.04126	0.882824	1.63486	0
5	5.11792	0.973214	1.80225	0
7.5	7.5081	0.998136	1.8484	0
10	10.0001	0.999986	1.85183	0
12.5	12.5	1	1.85185	0
15	15	1	1.85185	-4
17.5	17.5	1	1.85185	-7
20	20	1	1.85185	-10


T=0.8 eta=7
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.05095	0.127378	0.265371	0
-7.5	-0.808302	0.214205	0.446261	0
-5	-0.266875	0.33627	0.700562	0
-2.5	0.5087	0.500184	1.04205	0
0	1.58561	0.694127	1.4461	0
2.5	3.09926	0.871111	1.81481	0
5	5.12251	0.972184	2.02538	0
7.5	7.50843	0.99806	2.07929	0
10	10	0.999997	2.08333	0
12.5	12.5	1	2.08333	0
15	15	1	2.08333	0
17.5	17.5	1	2.08333	-5
20	20	1	2.08333	-9


T=0.7 eta=6
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.07336	0.128037	0.30485	0
-7.5	-0.751707	0.211432	0.503409	0
-5	-0.12413	0.325397	0.774754	0
-2.5	0.667483	0.482227	1.14816	0
0	1.75664	0.667323	1.58886	0
2.5	3.23042	0.845198	2.01238	0
5	5.1873	0.95779	2.28045	0
7.5	7.52393	0.994505	2.36787	0
10	10.0009	0.999787	2.38044	-1
12.5	12.5	1	2.38095	0
15	15	1	2.38095	0
17.5	17.5	1	2.38095	-2
20	20	1	2.38095	-1


T=0.6 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.974425	0.125153	0.347648	0
-7.5	-0.598609	0.204108	0.566968	0
-5	0.0988585	0.309111	0.858641	0
-2.5	0.901712	0.456908	1.26919	0
0	2.08577	0.618618	1.71838	0
2.5	3.54176	0.786726	2.18535	0
5	5.37977	0.916268	2.54519	0
7.5	7.57471	0.982943	2.7304	0
10	10.0068	0.998443	2.77345	-1
12.5	12.5	0.999991	2.77775	0
15	15	1	2.77778	0
17.5	17.5	1	2.77778	-1
20	20.0001	0.999966	2.77768	-11


T=0.5 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.861707	0.121947	0.40649	0
-7.5	-0.37057	0.193668	0.645559	0
-5	0.315709	0.294055	0.980185	0
-2.5	1.2518	0.421522	1.40507	0
0	2.42116	0.572643	1.90881	0
2.5	3.8538	0.732183	2.44061	0
5	5.59418	0.872132	2.90711	0
7.5	7.67273	0.961007	3.20336	0
10	10.0288	0.993384	3.31128	0
12.5	12.5031	0.999278	3.33093	0
15	15.0012	0.999728	3.33243	-2
17.5	17.5007	0.999833	3.33278	-4
20	20.006	0.99861	3.3287	-6


T=0.4 eta=4
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.683361	0.11704	0.487669	0
-7.5	-0.148569	0.184017	0.766736	0
-5	0.64246	0.272743	1.13643	0
-2.5	1.63434	0.385981	1.60825	0
0	2.90412	0.512375	2.1349	0
2.5	4.44321	0.639262	2.66359	0
5	6.24359	0.751001	3.12917	0
7.5	8.27612	0.83635	3.48479	0
10	10.4976	0.891752	3.71563	0
12.5	12.853	0.921925	3.84135	0
15	15.2626	0.941316	3.92215	0
17.5	17.7067	0.953523	3.97301	0
20	20.1831	0.958709	3.99462	-1


T=0.3 eta=3
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.412242	0.109957	0.610874	0
-7.5	0.302108	0.165878	0.921545	0
-5	1.27295	0.235888	1.31049	0
-2.5	2.52902	0.314122	1.74512	0
0	4.00597	0.39756	2.20867	0
2.5	5.76841	0.47115	2.6175	0
5	7.7978	0.525074	2.91708	0
7.5	9.94029	0.570126	3.16737	0
10	12.2207	0.5997	3.33166	0
12.5	14.548	0.624026	3.46681	0
15	16.9494	0.638349	3.54638	0
17.5	19.3854	0.647822	3.59901	0
20	21.8258	0.656773	3.64874	0


T=0.2 eta=2
EsN0	EbN0	I	eta	DeltaSNR
-10	0.215076	0.0951683	0.793069	0
-7.5	1.3656	0.129849	1.08208	0
-5	2.61006	0.173378	1.44482	0
-2.5	4.24852	0.211421	1.76184	0
0	6.08674	0.246222	2.05185	0
2.5	8.16004	0.271642	2.26368	0
5	10.3868	0.289278	2.41065	0
7.5	12.6776	0.303557	2.52964	0
10	15.0667	0.311408	2.59506	0
12.5	17.465	0.318785	2.65654	0
15	19.8525	0.327153	2.72628	0
17.5	22.3708	0.325774	2.71478	0
20	26.2022	0.239759	1.99799	-2




==> images/fig_src/CS_tpack/ASE_qpsk_CS_L3.txt <==
#M=2 RRC  0.2 L=3 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
T=1 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.25618	0.133542	0.22257	0
-7.5	-0.884333	0.217988	0.363314	0
-5	-0.404491	0.347096	0.578493	0
-2.5	0.306113	0.524069	0.873449	0
0	1.41939	0.721209	1.20201	0
2.5	3.0249	0.886155	1.47692	0
5	5.10621	0.97584	1.6264	0
7.5	7.50633	0.998542	1.66424	0
10	10	0.999991	1.66665	0
12.5	12.5	1	1.66667	0
15	15	1	1.66667	0
17.5	17.5	1	1.66667	0
20	20	1	1.66667	0


T=0.9 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.19295	0.131612	0.243726	0
-7.5	-0.841221	0.215835	0.399695	0
-5	-0.386629	0.345671	0.640131	0
-2.5	0.361725	0.517401	0.958151	0
0	1.46676	0.713384	1.32108	0
2.5	3.02904	0.885312	1.63947	0
5	5.1129	0.974339	1.80433	0
7.5	7.50747	0.998281	1.84867	0
10	10	0.999992	1.85184	0
12.5	12.5	1	1.85185	0
15	15	1	1.85185	-4
17.5	17.5	1	1.85185	-7
20	20	1	1.85185	-10


T=0.8 eta=7
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.05828	0.127593	0.265819	0
-7.5	-0.821551	0.21486	0.447624	0
-5	-0.281267	0.337386	0.702887	0
-2.5	0.488268	0.502543	1.04696	0
0	1.56178	0.697946	1.45405	0
2.5	3.07901	0.875184	1.8233	0
5	5.11324	0.974263	2.02971	0
7.5	7.50699	0.998392	2.07998	0
10	10	0.999997	2.08333	0
12.5	12.5	1	2.08333	0
15	15	1	2.08333	-2
17.5	17.5	1	2.08333	-5
20	20	1	2.08333	-10


T=0.7 eta=6
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.07377	0.128049	0.304879	0
-7.5	-0.752006	0.211447	0.503444	0
-5	-0.124133	0.325397	0.774754	0
-2.5	0.667699	0.482203	1.1481	0
0	1.75536	0.66752	1.58933	0
2.5	3.22357	0.846531	2.01555	0
5	5.17529	0.960442	2.28677	0
7.5	7.51687	0.996122	2.37172	0
10	10.0003	0.99992	2.38076	0
12.5	12.5	1	2.38095	0
15	15	1	2.38095	-3
17.5	17.5	1	2.38095	-1
20	20	1	2.38095	-1


T=0.6 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.982867	0.125397	0.348325	0
-7.5	-0.613357	0.204803	0.568896	0
-5	0.0686971	0.311265	0.864625	0
-2.5	0.847673	0.462629	1.28508	0
0	1.99815	0.631226	1.7534	0
2.5	3.43322	0.806637	2.24066	0
5	5.29051	0.935296	2.59804	0
7.5	7.54202	0.990372	2.75103	0
10	10.0025	0.999436	2.77621	0
12.5	12.5	0.999999	2.77777	0
15	15	1	2.77778	0
17.5	17.5	1	2.77778	0
20	20	1	2.77778	-2


T=0.5 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.8955	0.122899	0.409665	0
-7.5	-0.412649	0.195553	0.651844	0
-5	0.256607	0.298084	0.993615	0
-2.5	1.18884	0.427677	1.42559	0
0	2.36611	0.579948	1.93316	0
2.5	3.82385	0.73725	2.4575	0
5	5.59118	0.872733	2.90911	0
7.5	7.67107	0.961376	3.20459	0
10	10.0244	0.994403	3.31468	0
12.5	12.5009	0.999785	3.33262	-1
15	15	1	3.33333	0
17.5	17.5	1	3.33333	-1
20	20.0003	0.999942	3.33314	-10


T=0.4 eta=4
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.688847	0.117188	0.488285	0
-7.5	-0.153594	0.18423	0.767623	0
-5	0.641733	0.272789	1.13662	0
-2.5	1.63137	0.386245	1.60936	0
0	2.87241	0.516129	2.15054	0
2.5	4.33106	0.655985	2.73327	0
5	6.00655	0.793131	3.30471	0
7.5	7.93456	0.904782	3.76993	0
10	10.128	0.970949	4.04562	0
12.5	12.5244	0.994397	4.14332	0
15	15.0055	0.998742	4.16143	0
17.5	17.5025	0.999425	4.16427	-2
20	20.0082	0.998104	4.15877	-4


T=0.3 eta=3
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.436023	0.110561	0.614228	0
-7.5	0.242716	0.168162	0.934234	0
-5	1.14719	0.242818	1.34899	0
-2.5	2.2845	0.332315	1.84619	0
0	3.60444	0.43607	2.42261	0
2.5	5.19751	0.53734	2.98522	0
5	7.05078	0.623623	3.46457	0
7.5	9.08432	0.694333	3.85741	0
10	11.2708	0.746311	4.14617	0
12.5	13.5532	0.784663	4.35924	0
15	15.9221	0.808697	4.49276	0
17.5	18.3355	0.824984	4.58325	0
20	20.7723	0.837079	4.65044	0


T=0.2 eta=2
EsN0	EbN0	I	eta	DeltaSNR
-10	0.028725	0.0993408	0.82784	0
-7.5	1.06312	0.139216	1.16013	0
-5	2.19035	0.19097	1.59142	0
-2.5	3.67321	0.241368	2.0114	0
0	5.39505	0.288732	2.4061	0
2.5	7.38452	0.324749	2.70624	0
5	9.53241	0.352175	2.93479	0
7.5	11.7724	0.373903	3.11585	0
10	14.1255	0.38677	3.22308	0
12.5	16.5041	0.39773	3.31442	0
15	18.8679	0.410404	3.42003	0
17.5	21.3588	0.411263	3.42719	0
20	24.9836	0.317426	2.64522	-2




==> images/fig_src/CS_tpack/ASE_qpsk_CS_L6.txt <==
#M=2 RRC  0.2 L=6 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
T=1 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.25618	0.133542	0.22257	0
-7.5	-0.884331	0.217988	0.363314	0
-5	-0.404488	0.347095	0.578492	0
-2.5	0.306107	0.52407	0.87345	0
0	1.41939	0.721208	1.20201	0
2.5	3.0249	0.886155	1.47693	0
5	5.10622	0.97584	1.6264	0
7.5	7.50634	0.998542	1.66424	0
10	10	0.999991	1.66665	0
12.5	12.5	1	1.66667	0
15	15	1	1.66667	0
17.5	17.5	1	1.66667	0
20	20	1	1.66667	0


T=0.9 eta=8
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.19598	0.131704	0.243896	0
-7.5	-0.845429	0.216044	0.400082	0
-5	-0.390702	0.345995	0.640732	0
-2.5	0.354188	0.5183	0.959815	0
0	1.45758	0.714895	1.32388	0
2.5	3.02216	0.886716	1.64207	0
5	5.11003	0.974982	1.80552	0
7.5	7.50686	0.998421	1.84893	0
10	10	0.999992	1.85184	0
12.5	12.5	1	1.85185	0
15	15	1	1.85185	-4
17.5	17.5	1	1.85185	-7
20	20	1	1.85185	0


T=0.8 eta=7
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.06085	0.127669	0.265977	0
-7.5	-0.824097	0.214986	0.447887	0
-5	-0.283074	0.337526	0.70318	0
-2.5	0.486307	0.50277	1.04744	0
0	1.55937	0.698334	1.45486	0
2.5	3.07654	0.875682	1.82434	0
5	5.11259	0.974408	2.03002	0
7.5	7.50683	0.998428	2.08006	0
10	10	0.999997	2.08333	0
12.5	12.5	1	2.08333	0
15	15	1	2.08333	-1
17.5	17.5	1	2.08333	-3
20	20	1	2.08333	-10


T=0.7 eta=6
EsN0	EbN0	I	eta	DeltaSNR
-10	-1.07677	0.128138	0.30509	0
-7.5	-0.760572	0.211864	0.504438	0
-5	-0.137873	0.326428	0.777209	0
-2.5	0.64859	0.48433	1.15317	0
0	1.72504	0.672197	1.60047	0
2.5	3.19012	0.853076	2.03113	0
5	5.15162	0.96569	2.29926	0
7.5	7.51242	0.997144	2.37415	0
10	10.0001	0.999978	2.3809	0
12.5	12.5	1	2.38095	0
15	15	1	2.38095	-1
17.5	17.5	1	2.38095	0
20	20	1	2.38095	-4


T=0.6 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.993725	0.125711	0.349197	0
-7.5	-0.627787	0.205484	0.57079	0
-5	0.0510148	0.312535	0.868153	0
-2.5	0.821139	0.465464	1.29296	0
0	1.96803	0.635619	1.76561	0
2.5	3.40223	0.812413	2.2567	0
5	5.26543	0.940712	2.61309	0
7.5	7.53379	0.992249	2.75625	0
10	10.0013	0.999696	2.77693	0
12.5	12.5	0.999998	2.77777	0
15	15	1	2.77778	0
17.5	17.5	1	2.77778	-2
20	20	1	2.77778	0


T=0.5 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.902773	0.123105	0.410352	0
-7.5	-0.424224	0.196075	0.653584	0
-5	0.232702	0.29973	0.999099	0
-2.5	1.14606	0.431911	1.4397	0
0	2.29684	0.589272	1.96424	0
2.5	3.71769	0.755494	2.51831	0
5	5.47404	0.896594	2.98865	0
7.5	7.59985	0.977271	3.25757	0
10	10.009	0.997923	3.32641	0
12.5	12.5001	0.999983	3.33328	0
15	15	1	3.33333	0
17.5	17.5	1	3.33333	-3
20	20	1	3.33333	-2


T=0.4 eta=4
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.722373	0.118097	0.492069	0
-7.5	-0.196318	0.186051	0.775212	0
-5	0.568299	0.277441	1.156	0
-2.5	1.53428	0.394977	1.64574	0
0	2.7619	0.529432	2.20596	0
2.5	4.21815	0.673263	2.80526	0
5	5.88992	0.814719	3.39466	0
7.5	7.83303	0.926182	3.85909	0
10	10.0665	0.984798	4.10332	0
12.5	12.5056	0.998711	4.1613	0
15	15.0005	0.999886	4.16619	-3
17.5	17.5003	0.999939	4.16641	-6
20	20.0007	0.999834	4.16598	-9


T=0.3 eta=3
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.480704	0.111704	0.62058	0
-7.5	0.180279	0.170597	0.947763	0
-5	1.07452	0.246915	1.37175	0
-2.5	2.18683	0.339873	1.88818	0
0	3.47254	0.449517	2.49732	0
2.5	4.98651	0.564091	3.13384	0
5	6.70106	0.675917	3.7551	0
7.5	8.53836	0.787342	4.37412	0
10	10.4993	0.891392	4.95218	0
12.5	12.6548	0.964973	5.36096	0
15	15.0201	0.995383	5.5299	0
17.5	17.5063	0.998547	5.54749	-3
20	20.005	0.998852	5.54918	-5


T=0.2 eta=2
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.0512407	0.101187	0.843224	0
-7.5	0.904241	0.144403	1.20336	0
-5	1.86504	0.205824	1.7152	0
-2.5	3.13507	0.273208	2.27673	0
0	4.56274	0.349725	2.91437	0
2.5	6.22753	0.423884	3.53236	0
5	8.0437	0.49617	4.13475	0
7.5	10.0434	0.556756	4.63963	0
10	12.2035	0.60207	5.01725	0
12.5	14.472	0.635045	5.29204	0
15	16.7718	0.664993	5.5416	0
17.5	19.2005	0.676012	5.63343	0
20	22.0739	0.620315	5.16929	-2




==> images/fig_src/CS_tpack/ASE_trunk_2psk_Fpack1_Nutenti_1_CS_L3.txt <==
#M=2 RRC  0.2 L=3 CS:0 Fpack=1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15]
#T=[1 0.95 0.9 0.85 0.8 0.75 0.7 0.65 0.6 0.55 0.5 0.45 0.4 0.35 0.3 0.25 0.2]
T=1 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.19668       0.131725       0.219542              0       -1.18982       0.219195             10
 -7.5      -0.903364       0.218946       0.364909              0      -0.914254       0.365826        5.62341
   -5      -0.429129        0.34907       0.581784              0       -0.48416       0.589203        3.16228
 -2.5       0.316835       0.522777       0.871295              0       0.147019       0.906039        1.77828
    0         1.4241       0.720427        1.20071              0        1.01011         1.3208              1
  2.5        3.01687       0.887795        1.47966              0        2.10994        1.82329       0.562341
    5        5.10344       0.976464        1.62744              0        3.42734        2.39395       0.316228
  7.5         7.5059       0.998643        1.66441              0        4.93002        3.01194       0.177828
   10             10       0.999993        1.66665              0        6.58337        3.66026            0.1
 12.5           12.5              1        1.66667              0        8.35661        4.32701      0.0562341
   15             15              1        1.66667              0        10.2248         5.0046      0.0316228
 17.5           17.5              1        1.66667              0        12.1685        5.68845      0.0177828
   20             20              1        1.66667              0        14.1731        6.37587           0.01
 22.5           22.5              1        1.66667              0        16.2272        7.06532     0.00562341
   25             25              1        1.66667              0        18.3222        7.75591     0.00316228


T=0.95 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.18528        0.13138        0.23049              0        -1.1841       0.230428             10
 -7.5      -0.888118       0.218178       0.382769              0      -0.905604       0.384313        5.62341
   -5      -0.428814       0.349045        0.61236              0      -0.472163       0.618503        3.16228
 -2.5       0.305354       0.524161       0.919581              0       0.162002       0.950441        1.77828
    0        1.41505        0.72193        1.26654              0        1.02689        1.38496              1
  2.5        3.02087       0.886978         1.5561              0        2.12702        1.91171       0.562341
    5        5.11169        0.97461        1.70984              0        3.44356        2.51055       0.316228
  7.5        7.50845       0.998057        1.75098              0        4.94479         3.1597       0.177828
   10        10.0001        0.99998        1.75435             -1        6.59654        3.84124            0.1
 12.5           12.5              1        1.75439              0        8.36829        4.54251      0.0562341
   15             15              1        1.75439              0        10.2352        5.25543      0.0316228
 17.5           17.5              1        1.75439              0        12.1778        5.97508      0.0177828
   20             20              1        1.75439              0        14.1814        6.69857           0.01
 22.5           22.5              1        1.75439              0        16.2347        7.42425     0.00562341
   25             25              1        1.75439              0        18.3291        8.15115     0.00316228


T=0.9 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10         -1.089       0.128499       0.237961              0       -1.16717       0.242283             10
 -7.5      -0.844616       0.216004       0.400007              0      -0.879292       0.403214        5.62341
   -5      -0.391905       0.346091       0.640909              0      -0.434133       0.647172        3.16228
 -2.5       0.339574       0.520047        0.96305              0       0.212168       0.991721        1.77828
    0        1.48025       0.711172        1.31699              0        1.08673        1.44189              1
  2.5        3.05675       0.879681        1.62904              0        2.19187        1.98801       0.562341
    5        5.12404       0.971844        1.79971              0        3.50853        2.61068       0.316228
  7.5        7.51192       0.997259        1.84678              0        5.00634        3.28831       0.177828
   10        10.0002       0.999959        1.85178              0        6.65293        4.00233            0.1
 12.5           12.5              1        1.85185              0        8.41912        4.73909      0.0562341
   15             15              1        1.85185             -1        10.2807        5.48948      0.0316228
 17.5           17.5              1        1.85185             -6        12.2188        6.24786      0.0177828
   20             20              1        1.85185            -10        14.2184        7.01081           0.01
 22.5           22.5              1        1.85185              0        16.2683        7.77638     0.00562341
   25             25              1        1.85185            -15        18.3597        8.54344     0.00316228


T=0.85 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.14269       0.130097       0.255093              0       -1.14489       0.255222             10
 -7.5      -0.812173       0.214396       0.420385              0      -0.844018       0.423479        5.62341
   -5      -0.353919       0.343077         0.6727              0      -0.381531       0.676991        3.16228
 -2.5       0.413242         0.5113        1.00255              0       0.285101        1.03257        1.77828
    0        1.51829       0.704971         1.3823              0        1.18023        1.49419              1
  2.5         3.0763        0.87573        1.71712              0        2.30302        2.05177       0.562341
    5        5.12959       0.970602        1.90314              0        3.63206        2.68673       0.316228
  7.5        7.51175       0.997299        1.95549              0        5.13608        3.37926       0.177828
   10        10.0001       0.999976        1.96074              0         6.7831        4.11263            0.1
 12.5           12.5              1        1.96078              0        8.54522        4.87425      0.0562341
   15             15              1        1.96078             -3        10.3999        5.65509      0.0316228
 17.5           17.5              1        1.96078             -5        12.3296        6.44869      0.0177828
   20             20              1        1.96078             -9        14.3206        7.25051           0.01
 22.5           22.5              1        1.96078            -11        16.3623        8.05744     0.00562341
   25             25              1        1.96078            -15        18.4463        8.86744     0.00316228


T=0.8 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.17585       0.131095       0.273114              0         -1.121       0.269686             10
 -7.5      -0.800361       0.213814       0.445446              0      -0.806291       0.446054        5.62341
   -5      -0.288424       0.337942       0.704046              0      -0.325352       0.710058        3.16228
 -2.5       0.499562       0.501238        1.04425              0       0.363199        1.07755        1.77828
    0        1.57739       0.695442        1.44884              0        1.28152        1.55098              1
  2.5        3.09674       0.871618        1.81587              0        2.42669         2.1188       0.562341
    5        5.12549       0.971518          2.024              0        3.77623        2.76144       0.316228
  7.5        7.50926        0.99787         2.0789              0        5.29884        3.45839       0.177828
   10        10.0002       0.999961        2.08325              0        6.96301        4.19235            0.1
 12.5           12.5              1        2.08333              0        8.74126        4.95032      0.0562341
   15             15              1        2.08333             -1        10.6112        5.72317      0.0316228
 17.5           17.5              1        2.08333             -4        12.5552        6.50483      0.0177828
   20             20              1        2.08333             -9        14.5595        7.29144           0.01
 22.5           22.5              1        2.08333            -12         16.613        8.08093     0.00562341
   25             25              1        2.08333            -14         18.707        8.87278     0.00316228


T=0.75 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.04019       0.127063       0.282362              0       -1.09203       0.285753             10
 -7.5      -0.751559       0.211425       0.469833              0      -0.760403       0.470791        5.62341
   -5      -0.248683       0.334864       0.744142              0      -0.256572       0.745495        3.16228
 -2.5       0.553642       0.495035        1.10008              0       0.459946        1.12407        1.77828
    0        1.64927       0.684026        1.52006              0         1.4093        1.60642              1
  2.5        3.16403       0.858218        1.90715              0        2.58642        2.17844       0.562341
    5        5.15471       0.965005        2.14445              0        3.96727        2.81878       0.316228
  7.5         7.5173       0.996025        2.21339             -1        5.51928        3.50638       0.177828
   10        10.0007       0.999844        2.22188             -1        7.20952        4.22509            0.1
 12.5           12.5       0.999995        2.22221              0        9.00875        4.96493      0.0562341
   15             15              1        2.22222              0        10.8928        5.72143      0.0316228
 17.5           17.5              1        2.22222              0         12.843        6.49368      0.0177828
   20             20              1        2.22222             -2        14.8454        7.28192           0.01
 22.5           22.5              1        2.22222             -1        16.8908        8.08544     0.00562341
   25             25              1        2.22222             -2        18.9734        8.90127     0.00316228


T=0.7 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.09775       0.128758       0.306567              0       -1.05662       0.303677             10
 -7.5       -0.71841       0.209817       0.499565              0      -0.704661       0.497986        5.62341
   -5      -0.122727       0.325291       0.774504              0      -0.173862       0.783677        3.16228
 -2.5       0.652737       0.483867        1.15207              0       0.574436        1.17302        1.77828
    0        1.81439       0.658507        1.56787              0        1.55667        1.66373              1
  2.5        3.31311       0.829256        1.97442              0        2.76339        2.24085       0.562341
    5        5.28148       0.937244        2.23153             -1        4.16665         2.8846       0.316228
  7.5        7.58043        0.98165        2.33726             -2        5.73154        3.57764       0.177828
   10        10.0309       0.992915        2.36408             -4        7.42511        4.30764            0.1
 12.5        12.5184       0.995761        2.37086             -7        9.22115        5.06566      0.0562341
   15        15.0125       0.997125        2.37411             -9        11.1012        5.84291      0.0316228
 17.5        17.5092       0.997885        2.37592            -11        13.0535        6.62835      0.0177828
   20        20.0091       0.997907        2.37597            -13        15.0702        7.40848           0.01
 22.5        22.5074       0.998289        2.37688            -15        17.1456        8.16936     0.00562341
   25        25.0108       0.997505        2.37501            -15        19.2733        8.90073     0.00316228


T=0.65 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.02547       0.126633         0.3247              0       -1.01659       0.324037             10
 -7.5      -0.626696       0.205433       0.526751              0      -0.642784       0.528705        5.62341
   -5     -0.0576285       0.320452       0.821672              0     -0.0844532       0.826762        3.16228
 -2.5        0.79907       0.467835        1.19958              0       0.693789        1.22901        1.77828
    0        1.96366       0.636259        1.63143              0        1.70357        1.73212              1
  2.5         3.4871       0.796691         2.0428             -1        2.93163        2.32152       0.562341
    5        5.41741       0.908362        2.32913             -1        4.34975        2.97824       0.316228
  7.5         7.6727       0.961015        2.46414             -3        5.92692        3.68335       0.177828
   10        10.0874       0.980084        2.51304             -5         7.6369         4.4182            0.1
 12.5        12.5565       0.987085        2.53099             -7        9.45979        5.16364      0.0562341
   15        15.0436       0.990018        2.53851             -9        11.3799        5.90133      0.0316228
 17.5        17.5359       0.991769          2.543            -11        13.3822        6.61783      0.0177828
   20        20.0317       0.992731        2.54546            -14        15.4502        7.30991           0.01
 22.5        22.5307       0.992965        2.54606            -15        17.5651        7.98777     0.00562341
   25        25.0394       0.990961        2.54093            -15        19.7079        8.67246     0.00316228


T=0.6 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.959066       0.124712       0.346421              0      -0.973699        0.34759             10
 -7.5      -0.552638       0.201959       0.560998              0      -0.577514       0.564221        5.62341
   -5       0.077241       0.310653       0.862926              0      0.0081679        0.87676        3.16228
 -2.5       0.931237       0.453812        1.26059              0       0.815759        1.29456        1.77828
    0         2.1296       0.612407        1.70113              0        1.85425        1.81248              1
  2.5        3.60902       0.774636        2.15177             -1         3.1108        2.41333       0.562341
    5        5.49063       0.893175        2.48104             -1        4.56094        3.07329       0.316228
  7.5        7.69826       0.955376        2.65382             -2        6.17765        3.76645       0.177828
   10        10.0868       0.980216        2.72282             -4        7.93472        4.46916            0.1
 12.5        12.5462       0.989418        2.74838             -6        9.80585         5.1655      0.0562341
   15        15.0278       0.993616        2.76004             -7        11.7636         5.8525      0.0316228
 17.5         17.522       0.994953        2.76376            -10        13.7806        6.54092      0.0177828
   20        20.0176       0.995953        2.76654            -12        15.8343         7.2488           0.01
 22.5         22.516       0.996333        2.76759            -14        17.9117        7.98972     0.00562341
   25        25.0149       0.996569        2.76825            -15        20.0109        8.76212     0.00316228


T=0.55 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.923764       0.123702       0.374854              0      -0.925772       0.375028             10
 -7.5      -0.505292        0.19977       0.605362              0      -0.504439       0.605243        5.62341
   -5       0.127951       0.307047       0.930446              0        0.11306       0.933641        3.16228
 -2.5        1.07287       0.439252        1.33107              0       0.957888        1.36678        1.77828
    0         2.2408       0.596925        1.80886              0        2.03845        1.89514              1
  2.5        3.73105       0.753174        2.28235             -1        3.34211        2.49618       0.562341
    5        5.55739        0.87955         2.6653             -1        4.84258        3.14215       0.316228
  7.5        7.72158        0.95026        2.87957             -2        6.50613        3.80955       0.177828
   10         10.082       0.981287         2.9736             -3        8.29537        4.48692            0.1
 12.5        12.5371       0.991504        3.00456             -5        10.1739        5.17719      0.0562341
   15         15.017       0.996091        3.01846             -6        12.1129        5.89115      0.0316228
 17.5        17.5091       0.997917        3.02399             -8        14.0967        6.63465      0.0177828
   20        20.0069       0.998407        3.02547            -10        16.1242        7.39714           0.01
 22.5        22.5043       0.999017        3.02733            -12        18.2035        8.14967     0.00562341
   25        25.0046       0.998952        3.02713            -15        20.3433        8.85439     0.00316228


T=0.5 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.776137       0.119568       0.398559              0      -0.866138       0.406905             10
 -7.5      -0.419309       0.195853       0.652844              0      -0.412638       0.651842        5.62341
   -5       0.271831       0.297041       0.990138              0       0.246743       0.995874        3.16228
 -2.5        1.20375       0.426211         1.4207              0        1.14155         1.4412        1.77828
    0        2.46814       0.566482        1.88827              0        2.27631        1.97355              1
  2.5        3.99108       0.709401        2.36467             -1        3.63116        2.56899       0.562341
    5        5.85554       0.821194        2.73731             -2        5.16937        3.20584       0.316228
  7.5        8.00242       0.890755        2.96918             -3        6.84772        3.87353       0.177828
   10        10.3344       0.925882        3.08627             -5        8.62789        4.57183            0.1
 12.5        12.7432       0.945533        3.15178             -7         10.486        5.30002      0.0562341
   15        15.2018       0.954597        3.18199             -9        12.4156        6.04395      0.0316228
 17.5        17.6719       0.961186        3.20395            -12        14.4219        6.77162      0.0177828
   20        20.1585       0.964169         3.2139            -14        16.5118        7.44215           0.01
 22.5        22.6633       0.963103        3.21034            -15        18.6855        8.02281     0.00562341
   25        25.2404       0.946157        3.15386            -15         20.933        8.50308     0.00316228


T=0.45 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.778472       0.119632       0.443081              0       -0.78784       0.444038             10
 -7.5      -0.296976       0.190413       0.705235              0       -0.29324       0.704628        5.62341
   -5       0.441741       0.285645        1.05794              0       0.417257        1.06392        3.16228
 -2.5        1.50209       0.397915        1.47376              0        1.36717        1.52026        1.77828
    0        2.78967       0.526057        1.94836             -1        2.55079        2.05853              1
  2.5        4.46574       0.635955        2.35539             -2        3.93739        2.66009       0.562341
    5        6.41692       0.721619        2.67266             -3        5.48585         3.3117       0.316228
  7.5        8.59832       0.776548         2.8761             -5         7.1617        4.00374       0.177828
   10        10.9327       0.806737        2.98792             -7        8.94747        4.71943            0.1
 12.5        13.3414       0.823866        3.05135            -10        10.8411        5.42656      0.0562341
   15        15.7762       0.836341        3.09756            -12        12.8457        6.08227      0.0316228
 17.5        18.2585       0.839751        3.11019            -14        14.9588        6.64901      0.0177828
   20         20.834       0.825275        3.05657            -15        17.1681        7.10935           0.01
 22.5         23.764       0.747472        2.76842            -15        19.4533        7.46977     0.00562341
   25        27.5248        0.55914        2.07089            -15        21.7912        7.75389     0.00316228


T=0.4 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.656824       0.116328       0.484698              0      -0.689144       0.488318             10
 -7.5      -0.145422       0.183883        0.76618              0       -0.14765       0.766573        5.62341
   -5        0.71305       0.268346        1.11811              0       0.615261        1.14357        3.16228
 -2.5        1.81505        0.37025        1.54271             -1        1.61299        1.61618        1.77828
    0        3.26367       0.471664        1.96527             -1        2.83065        2.17132              1
  2.5        5.01611        0.56026        2.33442             -3        4.23807        2.79243       0.562341
    5        7.02405       0.627473        2.61447             -4        5.80876         3.4587       0.316228
  7.5        9.23301       0.670964        2.79568             -6        7.52971        4.13826       0.177828
   10        11.5642       0.697555        2.90648             -8        9.39694        4.78734            0.1
 12.5        13.9849       0.710411        2.96005            -11        11.4043        5.36238      0.0562341
   15        16.4176        0.72151        3.00629            -13        13.5364        5.83639      0.0316228
 17.5        18.9002        0.72441        3.01838            -15        15.7696        6.20626      0.0177828
   20        21.8738       0.649564        2.70652            -15        18.0769        6.48786           0.01
 22.5        26.0512       0.441448        1.83937            -15         20.433        6.70633     0.00562341
   25        37.9854      0.0502874       0.209531            -15        22.8166        6.88859     0.00316228


T=0.35 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.557913       0.113708       0.541467              0      -0.573298       0.543389             10
 -7.5       0.084574       0.174398       0.830469              0      0.0167244       0.843545        5.62341
   -5       0.996354         0.2514        1.19714             -1       0.829789        1.24395        3.16228
 -2.5        2.19965       0.338871        1.61367             -1        1.87329        1.73961        1.77828
    0          3.682       0.428351        2.03977             -2         3.1358        2.31313              1
  2.5        5.47531       0.504044        2.40021             -3        4.60218        2.93469       0.562341
    5         7.5369       0.557584        2.65516             -5        6.26189        3.56116       0.316228
  7.5        9.77053       0.592853        2.82311             -7        8.10446        4.14319       0.177828
   10        12.0896       0.618073        2.94321             -9        10.1114        4.64132            0.1
 12.5        14.5014       0.630761        3.00362            -11        12.2546         5.0387      0.0562341
   15        16.9618       0.636538        3.03113            -14        14.5016        5.34095      0.0316228
 17.5        19.4799       0.633878        3.01846            -15        16.8217        5.56687      0.0177828
   20        22.7048       0.536441        2.55448            -15        19.1894        5.73901           0.01
 22.5        28.3003       0.263007        1.25241            -15        21.5849         5.8788     0.00562341
   25            nan      -0.255516       -1.21674            -15        23.9925        6.00526     0.00316228


T=0.3 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.435793       0.110555       0.614196              0      -0.436836       0.614343             10
 -7.5       0.302039       0.165881        0.92156              0       0.209149       0.941483        5.62341
   -5        1.27935        0.23554        1.30856             -1        1.08669        1.36791        3.16228
 -2.5        2.55764       0.312059        1.73366             -1        2.20757        1.87919        1.77828
    0        4.09699       0.389315        2.16286             -2        3.57127        2.44118              1
  2.5        5.94881        0.45198          2.511             -3        5.16959        3.00447       0.562341
    5        8.00847       0.500211        2.77895             -5        6.98408        3.51819       0.316228
  7.5         10.231       0.533218        2.96232             -7        8.98369        3.94783       0.177828
   10        12.5568       0.555029        3.08349             -9        11.1292        4.28361            0.1
 12.5        14.9904       0.563582        3.13101            -11        13.3811        4.53541      0.0562341
   15        17.3983       0.575659        3.19811            -14         15.706        4.72203      0.0316228
 17.5        19.9273       0.571833        3.17685            -15        18.0781         4.8632      0.0177828
   20         23.267       0.471304        2.61836            -15        20.4783        4.97625           0.01
 22.5        29.7921       0.186548        1.03638            -15        22.8921        5.07598     0.00562341
   25            nan      -0.388048       -2.15582            -15        25.3076        5.17564     0.00316228


T=0.25 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.170615       0.104007       0.693378              0      -0.247613       0.705781             10
 -7.5       0.580319       0.155585        1.03723              0       0.486167        1.05997        5.62341
   -5        1.65967       0.215791        1.43861             -1        1.47838        1.49993        3.16228
 -2.5        2.98031       0.283119        1.88746             -1        2.74534        1.99239        1.77828
    0        4.69314        0.33938        2.26253             -2        4.28294        2.48665              1
  2.5        6.60796       0.388332        2.58888             -4        6.06594        2.93302       0.562341
    5        8.71835       0.424781        2.83187             -6        8.05231        3.30125       0.316228
  7.5        10.9962       0.447073        2.98048             -8        10.1934        3.58565       0.177828
   10        13.3595       0.461373        3.07582            -10        12.4442        3.79744            0.1
 12.5        15.7927       0.468526        3.12351            -12        14.7686        3.95415      0.0562341
   15        18.2366       0.474609        3.16406            -15          17.14        4.07297      0.0316228
 17.5        21.1145       0.435064        2.90043            -15        19.5393        4.16849      0.0177828
   20        26.1325       0.243643        1.62429            -15         21.952        4.25313           0.01
 22.5            nan      -0.223038       -1.48692            -15        24.3659        4.33831     0.00562341
   25            nan       -1.09455       -7.29701            -15        26.7698        4.43539     0.00316228


T=0.2 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       0.112707      0.0974382       0.811985              0      0.0778424        0.81853             10
 -7.5        1.08554       0.138499        1.15416             -1       0.967765        1.18588        5.62341
   -5        2.34006       0.184499        1.53749             -1        2.15466        1.60455        3.16228
 -2.5        3.91109       0.228503        1.90419             -3        3.64049        2.02661        1.77828
    0        5.83156       0.261122        2.17602             -4        5.39572        2.40573              1
  2.5        7.89641       0.288641        2.40534             -6        7.36968        2.71551       0.562341
    5        10.1866       0.302931        2.52443             -8        9.50617        2.95258       0.316228
  7.5        12.5913       0.309652        2.58043            -10        11.7556        3.12794       0.177828
   10        14.9865       0.317209        2.64341            -13        14.0799        3.25707            0.1
 12.5        17.4562       0.319431        2.66192            -15        16.4521        3.35438      0.0562341
   15        20.9544       0.253838        2.11532            -15        18.8531        3.43167      0.0316228
 17.5            nan     -0.0288443      -0.240369            -15        21.2693        3.49859      0.0177828
   20            nan      -0.688579       -5.73816            -15         23.689        3.56387           0.01
 22.5            nan        -1.9388       -16.1566            -15        26.1015        3.63634     0.00562341
   25            nan       -4.19059       -34.9216            -15        28.4964        3.72543     0.00316228




==> images/fig_src/CS_tpack/ASE_trunk_2psk_Fpack1_Nutenti_1_CS_L6.txt <==
#M=2 RRC  0.2 L=6 CS:0 Fpack=1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15]
#T=[1 0.95 0.9 0.85 0.8 0.75 0.7 0.65 0.6 0.55 0.5 0.45 0.4 0.35 0.3 0.25 0.2]
T=1 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.19669       0.131725       0.219542              0       -1.18982       0.219195             10
 -7.5      -0.903362       0.218946       0.364909              0      -0.914254       0.365826        5.62341
   -5      -0.429124        0.34907       0.581783              0       -0.48416       0.589203        3.16228
 -2.5       0.316833       0.522777       0.871296              0       0.147019       0.906039        1.77828
    0         1.4241       0.720427        1.20071              0        1.01011         1.3208              1
  2.5        3.01687       0.887795        1.47966              0        2.10994        1.82329       0.562341
    5        5.10343       0.976465        1.62744              0        3.42734        2.39395       0.316228
  7.5         7.5059       0.998643        1.66441              0        4.93002        3.01194       0.177828
   10             10       0.999993        1.66665              0        6.58337        3.66026            0.1
 12.5           12.5              1        1.66667              0        8.35661        4.32701      0.0562341
   15             15              1        1.66667              0        10.2248         5.0046      0.0316228
 17.5           17.5              1        1.66667              0        12.1685        5.68845      0.0177828
   20             20              1        1.66667              0        14.1731        6.37587           0.01
 22.5           22.5              1        1.66667              0        16.2272        7.06532     0.00562341
   25             25              1        1.66667              0        18.3222        7.75591     0.00316228


T=0.95 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.18635       0.131412       0.230547              0       -1.18489        0.23047             10
 -7.5      -0.890655       0.218306       0.382993              0      -0.906794       0.384419        5.62341
   -5      -0.431785       0.349284       0.612779              0      -0.473809       0.618737        3.16228
 -2.5       0.299532       0.524864       0.920814              0       0.159954       0.950889        1.77828
    0        1.40627        0.72339        1.26911              0        1.02461        1.38568              1
  2.5        3.01276       0.888636        1.55901              0        2.12471        1.91273       0.562341
    5        5.10582       0.975928        1.71215              0        3.44137        2.51182       0.316228
  7.5        7.50707       0.998373        1.75153              0         4.9428        3.16115       0.177828
   10             10       0.999994        1.75438              0        6.59477         3.8428            0.1
 12.5           12.5              1        1.75439              0        8.36672        4.54415      0.0562341
   15             15              1        1.75439              0        10.2338        5.25712      0.0316228
 17.5           17.5              1        1.75439              0        12.1766        5.97679      0.0177828
   20             20              1        1.75439              0        14.1803         6.7003           0.01
 22.5           22.5              1        1.75439              0        16.2337        7.42598     0.00562341
   25             25              1        1.75439              0        18.3281        8.15288     0.00316228


T=0.9 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10        -1.0905       0.128543       0.238043              0       -1.16973       0.242426             10
 -7.5      -0.849871       0.216265       0.400492              0      -0.883259       0.403582        5.62341
   -5      -0.404162       0.347069       0.642721              0      -0.439839       0.648023        3.16228
 -2.5       0.318905       0.522528       0.967644              0       0.204686       0.993431        1.77828
    0        1.45039       0.716079        1.32607              0        1.07786        1.44484              1
  2.5        3.02625        0.88588        1.64052              0        2.18231        1.99239       0.562341
    5        5.10512       0.976086        1.80757              0        3.49898        2.61642       0.316228
  7.5        7.50793       0.998176        1.84847              0        4.99732        3.29514       0.177828
   10        10.0001       0.999982        1.85182              0        6.64468        4.00994            0.1
 12.5           12.5              1        1.85185              0        8.41169         4.7472      0.0562341
   15             15              1        1.85185              0        10.2741         5.4979      0.0316228
 17.5           17.5              1        1.85185             -8        12.2128        6.25646      0.0177828
   20             20              1        1.85185            -10         14.213        7.01952           0.01
 22.5           22.5              1        1.85185            -12        16.2634        7.78515     0.00562341
   25             25              1        1.85185            -15        18.3553        8.55224     0.00316228


T=0.85 F=1.2 Fpack=1 eta=3
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.14611         0.1302       0.255294              0        -1.1476       0.255382             10
 -7.5      -0.820869       0.214826       0.421228              0      -0.848224       0.423889        5.62341
   -5      -0.366511       0.344073       0.674654              0       -0.38763       0.677942        3.16228
 -2.5       0.391487       0.513868        1.00758              0       0.276949        1.03451        1.77828
    0        1.48809        0.70989        1.39194              0        1.17021        1.49764              1
  2.5        3.04063       0.882952        1.73128              0         2.2916        2.05717       0.562341
    5        5.10909       0.975195        1.91215              0        3.61983        2.69431       0.316228
  7.5         7.5076       0.998252        1.95736              0         5.1236        3.38899       0.177828
   10             10       0.999991        1.96077              0        6.77083        4.12427            0.1
 12.5           12.5              1        1.96078              0        8.53349        4.88743      0.0562341
   15             15              1        1.96078              0        10.3889         5.6694      0.0316228
 17.5           17.5              1        1.96078             -5        12.3194        6.46378      0.0177828
   20             20              1        1.96078            -10        14.3113        7.26611           0.01
 22.5           22.5              1        1.96078            -11        16.3538        8.07334     0.00562341
   25             25              1        1.96078              0        18.4384        8.88352     0.00316228


T=0.8 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.17768        0.13115       0.273229              0       -1.12212       0.269756             10
 -7.5      -0.802783       0.213933       0.445694              0      -0.807939       0.446224        5.62341
   -5      -0.293491       0.338337       0.704868              0       -0.32756       0.710419        3.16228
 -2.5       0.490253       0.502313        1.04649              0       0.360517        1.07822        1.77828
    0        1.56357       0.697658        1.45345              0        1.27848        1.55207              1
  2.5        3.08098       0.874786        1.82247              0        2.42323        2.12049       0.562341
    5        5.11595       0.973654        2.02845              0        3.77187        2.76421       0.316228
  7.5        7.50729       0.998323        2.07984              0        5.29261        3.46336       0.177828
   10             10       0.999994        2.08332              0        6.95346        4.20158            0.1
 12.5           12.5              1        2.08333              0        8.72668        4.96696      0.0562341
   15             15              1        2.08333             -3        10.5898        5.75143      0.0316228
 17.5           17.5              1        2.08333             -7        12.5253        6.54974      0.0177828
   20             20              1        2.08333            -10        14.5197        7.35852           0.01
 22.5           22.5              1        2.08333            -11        16.5623        8.17568     0.00562341
   25             25              1        2.08333            -13        18.6451        9.00003     0.00316228


T=0.75 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.04401       0.127175       0.282611              0       -1.09371       0.285863             10
 -7.5      -0.755023       0.211593       0.470208              0      -0.763288       0.471103        5.62341
   -5      -0.256061       0.335433       0.745407              0      -0.261502       0.746342        3.16228
 -2.5       0.540797       0.496501        1.10334              0       0.451595        1.12623        1.77828
    0        1.62378       0.688053        1.52901              0         1.3954        1.61156              1
  2.5        3.12795       0.865375        1.92306              0        2.56411        2.18966       0.562341
    5        5.12794       0.970971        2.15771              0        3.93328        2.84092       0.316228
  7.5        7.50883       0.997969        2.21771              0        5.47084        3.54571       0.177828
   10             10       0.999993        2.22221              0         7.1454        4.28793            0.1
 12.5           12.5              1        2.22222              0        8.93013        5.05562      0.0562341
   15             15              1        2.22222             -4        10.8036        5.84017      0.0316228
 17.5           17.5              1        2.22222             -4        12.7492        6.63541      0.0177828
   20             20              1        2.22222             -9        14.7539        7.43708           0.01
 22.5           22.5              1        2.22222            -13        16.8072        8.24257     0.00562341
   25             25              1        2.22222            -15        18.9008        9.05113     0.00316228


T=0.7 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.10511       0.128977       0.307087              0        -1.0615       0.304019             10
 -7.5      -0.728166       0.210289       0.500688              0      -0.712931       0.498935        5.62341
   -5      -0.143015       0.326815        0.77813              0      -0.187444       0.786131        3.16228
 -2.5       0.612074       0.488419         1.1629              0       0.553152        1.17879        1.77828
    0        1.73744        0.67028        1.59591              0        1.52538        1.67576              1
  2.5        3.19782       0.851566        2.02754              0        2.72085         2.2629       0.562341
    5        5.16043       0.963735        2.29461              0        4.11377        2.91994       0.316228
  7.5        7.51326       0.996951        2.37369              0         5.6717        3.62728       0.177828
   10        10.0002       0.999954        2.38084              0        7.36317        4.36952            0.1
 12.5           12.5              1        2.38095              0        9.16115        5.13613      0.0562341
   15             15              1        2.38095             -1        11.0439        5.92059      0.0316228
 17.5           17.5              1        2.38095             -6        12.9946        6.71886      0.0177828
   20             20              1        2.38095             -1        15.0009        7.52765           0.01
 22.5           22.5              1        2.38095              0        17.0543        8.34288     0.00562341
   25             25              1        2.38095             -1         19.149        9.15906     0.00316228


T=0.65 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10       -1.03322       0.126859        0.32528              0       -1.02438       0.324619             10
 -7.5      -0.647794       0.206433       0.529316              0      -0.655348       0.530237        5.62341
   -5     -0.0930914       0.323079       0.828408              0      -0.103602       0.830416        3.16228
 -2.5        0.73608        0.47467         1.2171              0       0.666754        1.23669        1.77828
    0        1.83779        0.65497        1.67941              0        1.66874        1.74607              1
  2.5        3.30669       0.830483        2.12944              0        2.89085        2.34342       0.562341
    5        5.21711       0.951237        2.43907              0        4.30559        3.00868       0.316228
  7.5        7.52806        0.99356        2.54759              0        5.88047        3.72296       0.177828
   10        10.0024       0.999444        2.56268             -2        7.58542        4.47088            0.1
 12.5           12.5       0.999996        2.56409              0        9.39589        5.24019      0.0562341
   15             15              1         2.5641              0        11.2928        6.02084      0.0316228
 17.5           17.5              1         2.5641             -1         13.261        6.80504      0.0177828
   20             20              1         2.5641              0        15.2878        7.58853           0.01
 22.5           22.5              1         2.5641             -2         17.361        8.37207     0.00562341
   25             25              1         2.5641             -3        19.4698         9.1613     0.00316228


T=0.6 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.969083          0.125       0.347221              0      -0.982476       0.348293             10
 -7.5      -0.574494       0.202978       0.563828              0      -0.590904       0.565963        5.62341
   -5      0.0382357       0.313456       0.870711              0     -0.0107133        0.88058        3.16228
 -2.5       0.855295       0.461818        1.28283              0       0.791474        1.30182        1.77828
    0        1.98699       0.632851        1.75792              0        1.82543        1.82454              1
  2.5        3.41865       0.809347        2.24819              0        3.07748        2.43192       0.562341
    5        5.27452       0.938746        2.60763              0        4.51974        3.10258       0.316228
  7.5        7.54112       0.990577         2.7516              0        6.12017        3.81663       0.177828
   10        10.0024       0.999454        2.77626              0        7.84848        4.55878            0.1
 12.5           12.5       0.999999        2.77777              0        9.67819        5.31959      0.0562341
   15             15              1        2.77778              0        11.5872        6.09504      0.0316228
 17.5           17.5              1        2.77778             -2        13.5585        6.88409      0.0177828
   20             20              1        2.77778             -8        15.5808        7.68453           0.01
 22.5           22.5              1        2.77778              0        17.6483        8.48921     0.00562341
   25             25              1        2.77778             -6        19.7587        9.28591     0.00316228


T=0.55 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.939347       0.124147       0.376202              0      -0.932931       0.375646             10
 -7.5      -0.530004       0.200909       0.608817              0       -0.51501       0.606718        5.62341
   -5      0.0946816       0.309408       0.937601              0      0.0982951       0.936821        3.16228
 -2.5        1.00926       0.445733        1.35071              0       0.937492        1.37321        1.77828
    0        2.13429       0.611745        1.85377              0        2.00841        1.90829              1
  2.5        3.59396       0.777327        2.35554              0        3.29371        2.52415       0.562341
    5         5.4073       0.910479        2.75903              0        4.76269        3.20049       0.316228
  7.5        7.60946       0.975112        2.95488             -1        6.38165        3.92031       0.177828
   10        10.0221        0.99492        3.01491             -2        8.12089        4.67086            0.1
 12.5         12.504       0.999075         3.0275             -3        9.95793        5.44118      0.0562341
   15        15.0008       0.999806        3.02971             -5        11.8775        6.21929      0.0316228
 17.5        17.5002       0.999949        3.03015             -7        13.8686        6.99242      0.0177828
   20        20.0001       0.999982        3.03025             -8         15.921        7.75147           0.01
 22.5           22.5              1         3.0303              0        18.0222        8.49707     0.00562341
   25             25              1         3.0303             -1        20.1574        9.24157     0.00316228


T=0.5 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.786821       0.119862       0.399541              0      -0.873804       0.407623             10
 -7.5      -0.436989       0.196652       0.655507              0      -0.425782       0.653818        5.62341
   -5       0.237486         0.2994       0.997999              0       0.223867        1.00113        3.16228
 -2.5        1.13877       0.432636        1.44212              0        1.10141        1.45458        1.77828
    0        2.33801       0.583713        1.94571              0        2.20794        2.00486              1
  2.5        3.81438        0.73886        2.46287              0         3.5236        2.63341       0.562341
    5         5.6121       0.868539        2.89513             -1        5.01888        3.31887       0.316228
  7.5        7.74577       0.944982        3.14994             -2         6.6642        4.04072       0.177828
   10        10.0918       0.979093        3.26364             -3        8.43357        4.78104            0.1
 12.5        12.5389       0.991087        3.30362             -4        10.3037        5.52722      0.0562341
   15        15.0196       0.995493        3.31831             -6        12.2524         6.2754      0.0316228
 17.5        17.5111       0.997453        3.32484             -9        14.2587        7.03086      0.0177828
   20        20.0082       0.998124        3.32708            -11        16.3068        7.80192           0.01
 22.5        22.5072       0.998343        3.32781            -13        18.3891        8.58948     0.00562341
   25        25.0065         0.9985        3.32833            -15        20.5066        9.38035     0.00316228


T=0.45 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.799718       0.120219       0.445254              0      -0.805307       0.445828             10
 -7.5      -0.331399       0.191929       0.710847              0      -0.323513       0.709557        5.62341
   -5       0.368161       0.290525        1.07602              0       0.366684        1.07639        3.16228
 -2.5        1.33671        0.41336        1.53096              0        1.28822        1.54815        1.77828
    0        2.52832       0.558686        2.06921              0        2.43948        2.11197              1
  2.5        4.00828       0.706597        2.61703              0        3.79927        2.74605       0.562341
    5        5.75964       0.839529        3.10937             -1        5.33613        3.42786       0.316228
  7.5        7.80825       0.931484        3.44994             -1        7.01557        4.14075       0.177828
   10        10.1155       0.973764        3.60653             -2        8.80506        4.87675            0.1
 12.5        12.5465        0.98934        3.66422             -4        10.6788        5.63325      0.0562341
   15        15.0237       0.994567        3.68358             -6        12.6213        6.40478      0.0316228
 17.5         17.514       0.996786         3.6918             -8        14.6275        7.17607      0.0177828
   20        20.0125       0.997124        3.69305            -11        16.6967        7.92439           0.01
 22.5        22.5087       0.997998        3.69629            -13        18.8251        8.63226     0.00562341
   25        25.0083       0.998083         3.6966            -15        21.0006        9.30196     0.00316228


T=0.4 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.702901       0.117568       0.489868              0      -0.718763        0.49166             10
 -7.5      -0.219317       0.187039       0.779328              0      -0.194536       0.774894        5.62341
   -5       0.562274       0.277826        1.15761              0       0.546426        1.16184        3.16228
 -2.5        1.57514       0.391278        1.63033              0        1.52166        1.65053        1.77828
    0         2.8671       0.516761        2.15317              0        2.72239        2.22612              1
  2.5        4.40473       0.644951         2.6873             -1        4.12054        2.86903       0.562341
    5         6.2615       0.747911        3.11629             -2        5.68135        3.56167       0.316228
  7.5        8.35715       0.820891        3.42038             -3        7.37478        4.28855       0.177828
   10         10.635       0.863966        3.59986             -5        9.18083         5.0316            0.1
 12.5        13.0227        0.88661        3.69421             -7        11.0872        5.76864      0.0562341
   15        15.4548       0.900569        3.75237            -10        13.0817        6.48064      0.0316228
 17.5        17.9163       0.908595        3.78581            -12        15.1465        7.16368      0.0177828
   20        20.4041       0.911157        3.79649            -15        17.2577        7.83467           0.01
 22.5        22.9718       0.897051        3.73771            -15        19.3919        8.52303     0.00562341
   25        25.7614        0.83919        3.49663            -15         21.536        9.25104     0.00316228


T=0.35 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.615905       0.115237       0.548746              0      -0.609006       0.547875             10
 -7.5     -0.0296297       0.179045       0.852597              0      -0.035853       0.853819        5.62341
   -5       0.812184        0.26229          1.249              0       0.758778        1.26445        3.16228
 -2.5        1.92998       0.360581        1.71705              0        1.78509         1.7753        1.77828
    0        3.26093       0.471962        2.24744             -1        3.03049        2.36991              1
  2.5        4.91042       0.574061        2.73362             -1        4.47074        3.02487       0.562341
    5        6.80578       0.659814        3.14197             -3        6.08016        3.71334       0.316228
  7.5         8.9572       0.714958        3.40456             -4         7.8336        4.40982       0.177828
   10         11.239       0.751791        3.57996             -6        9.70304         5.0989            0.1
 12.5        13.6085       0.774729        3.68919             -9        11.6564        5.78284      0.0562341
   15        16.0415       0.786771        3.74653            -11         13.663        6.47863      0.0316228
 17.5        18.5023       0.793899        3.78047            -13        15.7033        7.20196      0.0177828
   20        21.0044       0.793522        3.77867            -15        17.7756         7.9473           0.01
 22.5         23.939       0.717963        3.41887            -15        19.8923        8.68058     0.00562341
   25         27.672       0.540502        2.57382            -15        22.0676        9.35454     0.00316228


T=0.3 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.501307       0.112236       0.623531              0      -0.475613       0.619853             10
 -7.5       0.181419       0.170552       0.947514              0       0.154976       0.953301        5.62341
   -5        1.07575       0.246845        1.37136              0        1.01558        1.39049        3.16228
 -2.5        2.22957       0.336545        1.86969              0        2.11426           1.92        1.77828
    0        3.61074       0.435437         2.4191             -1        3.43737        2.51762              1
  2.5        5.29812       0.525035        2.91686             -1        4.95522         3.1565       0.562341
    5        7.19817       0.602814        3.34896             -3        6.62787        3.81892       0.316228
  7.5         9.2887       0.662415        3.68008             -4        8.41307        4.50215       0.177828
   10        11.5661        0.69726        3.87367             -6        10.2779        5.21118            0.1
 12.5        13.9469       0.716659        3.98144             -8        12.2088         5.9409      0.0562341
   15        16.3388       0.734711        4.08173            -11         14.211        6.66242      0.0316228
 17.5        18.7853       0.743826        4.13237            -13        16.2969        7.32884      0.0177828
   20        21.2782       0.745047        4.13915            -15        18.4718         7.8986           0.01
 22.5        24.1852       0.678398        3.76888            -15        20.7271        8.35644     0.00562341
   25        28.1836       0.480439        2.66911            -15        23.0441          8.716     0.00316228


T=0.25 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.246854       0.105849       0.705658              0      -0.282877       0.711535             10
 -7.5       0.457817       0.160036        1.06691              0       0.431476         1.0734        5.62341
   -5        1.50433       0.223649        1.49099              0        1.38558        1.53232        3.16228
 -2.5        2.73085       0.299857        1.99905             -1        2.57335        2.07288        1.77828
    0        4.37093       0.365517        2.43678             -2        3.96359        2.67639              1
  2.5         6.2596       0.420766         2.8051             -3        5.51583        3.32909       0.562341
    5        8.35711       0.461624         3.0775             -5        7.19915        4.01785       0.316228
  7.5        10.6283       0.486602        3.24401             -7        9.00227        4.71718       0.177828
   10        13.0115       0.499862        3.33241             -9        10.9279        5.38423            0.1
 12.5        15.4367       0.508546         3.3903            -12        12.9775        5.97253      0.0562341
   15        17.8872       0.514376        3.42917            -14        15.1412        6.45337      0.0316228
 17.5        20.6597       0.483089        3.22059            -15        17.3977         6.8255      0.0177828
   20         25.664       0.271395         1.8093            -15         19.721        7.10893           0.01
 22.5            nan      -0.235583       -1.57055            -15        22.0862         7.3332     0.00562341
   25            nan       -1.16653       -7.77688            -15        24.4719         7.5287     0.00316228


T=0.2 F=1.2 Fpack=1 eta=1
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      0.0338005      0.0992247       0.826873              0    -0.00561173       0.834411             10
 -7.5       0.987479       0.141662        1.18051             -1       0.802709        1.23182        5.62341
   -5        2.12057       0.194063        1.61719             -1        1.84253        1.72411        3.16228
 -2.5        3.58798       0.246151        2.05126             -2        3.10041        2.29497        1.77828
    0        5.39863       0.288494        2.40412             -3         4.5587        2.91708              1
  2.5        7.40396       0.323299        2.69416             -5        6.20689        3.54919       0.562341
    5        9.61234       0.345753        2.88128             -7        8.03745         4.1407       0.316228
  7.5         11.978       0.356614        2.97178             -9        10.0349        4.64865       0.177828
   10         14.378       0.364918        3.04098            -11        12.1723        5.05346            0.1
 12.5        16.8122        0.37049        3.08741            -14        14.4164        5.36023      0.0562341
   15        19.4152       0.361807        3.01506            -15         16.735        5.58874      0.0316228
 17.5        24.1325       0.217144        1.80954            -15        19.1016        5.76309      0.0177828
   20            nan      -0.231848       -1.93206            -15        21.4951        5.90627           0.01
 22.5            nan       -1.12214       -9.35114            -15        23.8986        6.03887     0.00562341
   25            nan       -2.76027       -23.0022            -15        26.2989        6.17918     0.00316228




==> images/fig_src/CS_tpack/opt_qpsk_CS_L1.txt <==
#M=2 RRC  0.2 L=1 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
#T=0.6 eta=5
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.961172	0.124772	0.346589	0
-7.5	-0.584822	0.203461	0.565171	0
-5	0.108854	0.3084	0.856667	0
-2.5	0.906037	0.456453	1.26793	0
0	2.08602	0.618583	1.71829	0
2.5	3.55791	0.783806	2.17724	0
#T=0.5 eta=5
5	6.05482	0.784364	2.61455	0
7.5	8.18132	0.854807	2.84936	0
10	10.4634	0.898799	2.996	0
12.5	12.8341	0.925961	3.08654	0
15	15.2744	0.938773	3.12924	0
17.5	17.708	0.953235	3.17745	0
20	20.2081	0.953217	3.17739	-1


==> images/fig_src/CS_tpack/opt_qpsk_CS_L2.txt <==
#M=2 RRC  0.2 L=2 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
T=0.4 eta=4
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.683361	0.11704	0.487669	0
-7.5	-0.148569	0.184017	0.766736	0
-5	0.64246	0.272743	1.13643	0
-2.5	1.63434	0.385981	1.60825	0
0	2.90412	0.512375	2.1349	0
2.5	4.44321	0.639262	2.66359	0
5	6.24359	0.751001	3.12917	0
7.5	8.27612	0.83635	3.48479	0
10	10.4976	0.891752	3.71563	0
12.5	12.853	0.921925	3.84135	0
15	15.2626	0.941316	3.92215	0
17.5	17.7067	0.953523	3.97301	0
20	20.1831	0.958709	3.99462	-1


==> images/fig_src/CS_tpack/opt_qpsk_CS_L3.txt <==
#M=2 RRC  0.2 L=3 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
EsN0	EbN0	I	eta	DeltaSNR
#T=0.4 eta=4
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.688847	0.117188	0.488285	0
-7.5	-0.153594	0.18423	0.767623	0
-5	0.641733	0.272789	1.13662	0
-2.5	1.63137	0.386245	1.60936	0
0	2.87241	0.516129	2.15054	0
2.5	4.33106	0.655985	2.73327	0
5	6.00655	0.793131	3.30471	0
7.5	7.93456	0.904782	3.76993	0
10	10.128	0.970949	4.04562	0
#T=0.3 eta=3
12.5	13.5532	0.784663	4.35924	0
15	15.9221	0.808697	4.49276	0
17.5	18.3355	0.824984	4.58325	0
20	20.7723	0.837079	4.65044	0


==> images/fig_src/CS_tpack/opt_qpsk_CS_L6.txt <==
#M=2 RRC  0.2 L=6 CS:1
#DeltaSNR=[-1 -2 -3 -4 -5 -6 -7 -8 -9 -10 -11 -12 -13 -14 -15 -16 -17 -18 -19 -20]
T=0.3 eta=3
EsN0	EbN0	I	eta	DeltaSNR
-10	-0.480704	0.111704	0.62058	0
-7.5	0.180279	0.170597	0.947763	0
-5	1.07452	0.246915	1.37175	0
-2.5	2.18683	0.339873	1.88818	0
0	3.47254	0.449517	2.49732	0
2.5	4.98651	0.564091	3.13384	0
5	6.70106	0.675917	3.7551	0
7.5	8.53836	0.787342	4.37412	0
10	10.4993	0.891392	4.95218	0
12.5	12.6548	0.964973	5.36096	0
15	15.0201	0.995383	5.5299	0
17.5	17.5063	0.998547	5.54749	-3
20	20.005	0.998852	5.54918	-5


==> images/fig_src/CS_tpack/opt_qpsk_trunk_L3.txt <==
T=0.5 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.776137       0.119568       0.398559              0      -0.866138       0.406905             10
 -7.5      -0.419309       0.195853       0.652844              0      -0.412638       0.651842        5.62341
   -5       0.271831       0.297041       0.990138              0       0.246743       0.995874        3.16228
 -2.5        1.20375       0.426211         1.4207              0        1.14155         1.4412        1.77828
    0        2.46814       0.566482        1.88827              0        2.27631        1.97355              1
  2.5        3.99108       0.709401        2.36467             -1        3.63116        2.56899       0.562341
    5        5.85554       0.821194        2.73731             -2        5.16937        3.20584       0.316228
  7.5        8.00242       0.890755        2.96918             -3        6.84772        3.87353       0.177828
   10        10.3344       0.925882        3.08627             -5        8.62789        4.57183            0.1
 12.5        12.7432       0.945533        3.15178             -7         10.486        5.30002      0.0562341
   15        15.2018       0.954597        3.18199             -9        12.4156        6.04395      0.0316228
 17.5        17.6719       0.961186        3.20395            -12        14.4219        6.77162      0.0177828
   20        20.1585       0.964169         3.2139            -14        16.5118        7.44215           0.01
# 22.5        22.6633       0.963103        3.21034            -15        18.6855        8.02281     0.00562341
#   25        25.2404       0.946157        3.15386            -15         20.933        8.50308     0.00316228


==> images/fig_src/CS_tpack/opt_qpsk_trunk_L6.txt <==
#T=0.45 F=1.2 Fpack=1 eta=2
EsN0	EbN0	I	eta	DeltaSNR	eta_lb	noisevar
  -10      -0.799718       0.120219       0.445254              0      -0.805307       0.445828             10
 -7.5      -0.331399       0.191929       0.710847              0      -0.323513       0.709557        5.62341
   -5       0.368161       0.290525        1.07602              0       0.366684        1.07639        3.16228
 -2.5        1.33671        0.41336        1.53096              0        1.28822        1.54815        1.77828
    0        2.52832       0.558686        2.06921              0        2.43948        2.11197              1
  2.5        4.00828       0.706597        2.61703              0        3.79927        2.74605       0.562341
    5        5.75964       0.839529        3.10937             -1        5.33613        3.42786       0.316228
  7.5        7.80825       0.931484        3.44994             -1        7.01557        4.14075       0.177828
#T=0.3 F=1.2 Fpack=1 eta=1
  7.5         9.2887       0.662415        3.68008             -4        8.41307        4.50215       0.177828
   10        11.5661        0.69726        3.87367             -6        10.2779        5.21118            0.1
 12.5        13.9469       0.716659        3.98144             -8        12.2088         5.9409      0.0562341
   15        16.3388       0.734711        4.08173            -11         14.211        6.66242      0.0316228
 17.5        18.7853       0.743826        4.13237            -13        16.2969        7.32884      0.0177828
   20        21.2782       0.745047        4.13915            -15        18.4718         7.8986           0.01


==> images/fig_src/cs/ASE_EPR4_L1.txt <==
M=2 L=1
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I DeltaSNR
-9	-0.42931	0.138973	-0.5
-7	0.0727503	0.196212	-1
-5	0.797881	0.263155	-1.5
-3	1.74249	0.335545	-2
-1	2.9259	0.404958	-3
1	4.28917	0.468902	-4
3	5.83546	0.52054	-5.5
5	7.5462	0.556391	-7
7	9.33294	0.584394	-8.5
9	11.1979	0.602854	-10
11	13.0994	0.616681	-12
13	15.0555	0.622941	-14


==> images/fig_src/cs/ASE_EPR4_L1_cs.txt <==
M=2 L=1
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.503962	0.141383	0
-7	-0.0328039	0.201039	0
-5	0.631963	0.273403	0
-3	1.46587	0.357613	0
-1	2.42969	0.453974	0
1	3.58754	0.551119	0
3	4.81735	0.658059	0
5	6.22875	0.753572	0
7	7.77001	0.837527	0
9	9.45576	0.900377	0
11	11.2467	0.94478	0
13	13.1103	0.974925	0


==> images/fig_src/cs/ASE_EPR4_L1_cs_wf.txt <==
M=2 L=1
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.504039	0.141385	0
-7	-0.0328966	0.201043	0
-5	0.631819	0.273412	0
-3	1.46574	0.357624	0
-1	2.42972	0.453971	0
1	3.58807	0.551053	0
3	4.81868	0.657857	0
5	6.23132	0.753126	0
7	7.77452	0.836658	0
9	9.46196	0.899093	0
11	11.2542	0.943159	0
13	13.1172	0.973374	0


==> images/fig_src/cs/ASE_EPR4_L2.txt <==
M=2 L=2
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.67273	0.146985	0
-7	-0.299106	0.213752	0
-5	0.284536	0.296174	-0.5
-3	1.05268	0.393307	-0.5
-1	2.03858	0.496755	-1
1	3.25318	0.595226	-2
3	4.67138	0.680554	-3
5	6.30267	0.740855	-4
7	8.05691	0.783987	-5.5
9	9.89487	0.813792	-7
11	11.7984	0.832061	-9
13	13.7432	0.842705	-11


==> images/fig_src/cs/ASE_EPR4_L2_cs.txt <==
M=2 L=2
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.729631	0.148923	0
-7	-0.355222	0.216532	0
-5	0.193269	0.302464	0
-3	0.892622	0.408073	0
-1	1.745	0.531496	0
1	2.77996	0.663749	0
3	3.97344	0.7992	0
5	5.42849	0.906048	0
7	7.13218	0.970023	0
9	9.02355	0.994593	0
11	11.003	0.99932	0
13	13.0001	0.999973	0


==> images/fig_src/cs/ASE_EPR4_L2_cs_wf.txt <==
M=2 L=2
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.729689	0.148925	0
-7	-0.355347	0.216538	0
-5	0.193352	0.302458	0
-3	0.892795	0.408057	0
-1	1.74538	0.531449	0
1	2.78063	0.663646	0
3	3.97425	0.799053	0
5	5.42916	0.905909	0
7	7.13259	0.969931	0
9	9.02376	0.994545	0
11	11.003	0.999302	0
13	13.0001	0.999972	0


==> images/fig_src/cs/ASE_EPR4_L3.txt <==
M=2 L=3
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I 
-9	-0.749401	0.149603
-7	-0.424763	0.220027
-5	0.0902435	0.309725
-3	0.725495	0.424083
-1	1.51679	0.560171
1	2.4927	0.709137
3	3.68556	0.853973
5	5.21431	0.95185
7	7.0322	0.992614
9	9.00141	0.999674
11	11	0.999995
13	13.0004	0.999903


==> images/fig_src/cs/ASE_EPR4_L3_cs.txt <==
M=2 L=3
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.792978	0.151112	0
-7	-0.443166	0.220962	0
-5	0.0737137	0.310906	0
-3	0.718334	0.424783	0
-1	1.52049	0.559695	0
1	2.50546	0.707056	0
3	3.69982	0.851173	0
5	5.21506	0.951688	0
7	7.03104	0.992878	0
9	9.00137	0.999684	0
11	11.0002	0.999944	0
13	13	1	0


==> images/fig_src/cs/ASE_EPR4_L3_cs_wf.txt <==
M=2 L=3
f=[0.5+0i 0.5+0i -0.5+0i -0.5+0i]
Es/N0=[-9 -7 -5 -3 -1 1 3 5 7 9 11 13]
EsN0	EbN0	I	DeltaSNR
-9	-0.792973	0.151111	0
-7	-0.443174	0.220962	0
-5	0.0737397	0.310904	0
-3	0.718338	0.424782	0
-1	1.52051	0.559691	0
1	2.5055	0.707051	0
3	3.69986	0.851166	0
5	5.21507	0.951684	0
7	7.03104	0.992878	0
9	9.00137	0.999684	0
11	11.0002	0.999943	0
13	13	1	0


==> images/fig_src/iEPR4/ASE_CS_iepr4_dt_ch_M2_L1.txt <==
#M=2 L=1 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -1.11777       0.129353       -3.91323        0.24622              0             10
 -7.5      -0.747187       0.211212       -3.49562       0.397706              0        5.62341
   -5      -0.159716       0.328074       -2.90027       0.616633              0        3.16228
 -2.5        0.69598       0.479073       -2.10708       0.913499              0        1.77828
    0        1.85962       0.651685       -1.11413        1.29245              0              1
  2.5        3.38864       0.814959        0.06632        1.75133              0       0.562341
    5        5.32637       0.927605        1.41396        2.28352              0       0.316228
  7.5        7.57268       0.983405        2.90532         2.8805              0       0.177828
   10        10.0063       0.998541         4.5176        3.53378              0            0.1
 12.5        12.5001       0.999985         6.2313        4.23517              0      0.0562341
   15        15.0008       0.999813        8.03106        4.97616              0      0.0316228


==> images/fig_src/iEPR4/ASE_CS_iepr4_dt_ch_M2_L2.txt <==
#M=2 L=2 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10         -1.168       0.130858       -3.99577       0.250944              0             10
 -7.5      -0.836929       0.215622       -3.62011       0.409271              0        5.62341
   -5      -0.303076       0.339084       -3.07581       0.642068              0        3.16228
 -2.5       0.500954       0.501077       -2.33773       0.963324              0        1.77828
    0        1.62082       0.688523       -1.39787        1.37971              0              1
  2.5        3.15548       0.859907       -0.26317        1.88937              0       0.562341
    5        5.17018       0.961573        1.05047        2.48287              0       0.316228
  7.5        7.51969       0.995478        2.52273        3.14577              0       0.177828
   10        10.0002       0.999945        4.13167        3.86219              0            0.1
 12.5           12.5              1        5.85581        4.61763              0      0.0562341
   15        15.0003       0.999926        7.67581        5.40032              0      0.0316228


==> images/fig_src/iEPR4/ASE_CS_iepr4_dt_ch_M2_L3.txt <==
#M=2 L=3 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -1.18389       0.131338       -4.03951       0.253485              0             10
 -7.5      -0.873958       0.217468       -3.68774       0.415695              0        5.62341
   -5      -0.368116       0.344201       -3.17337       0.656655              0        3.16228
 -2.5       0.400467       0.512806         -2.467       0.992431              0        1.77828
    0        1.48735       0.710011        -1.5541        1.43025              0              1
  2.5        3.03601       0.883892      -0.436033        1.96609              0       0.562341
    5        5.10842       0.975344       0.872915        2.58648              0       0.316228
  7.5        7.50799       0.998162         2.3502        3.27326              0       0.177828
   10             10       0.999995        3.97008        4.00859              0            0.1
 12.5           12.5              1        5.70775        4.77777              0      0.0562341
   15             15              1        7.54163        5.56977              0      0.0316228


==> images/fig_src/iEPR4/ASE_CS_iepr4_optPulse_dt_ch_M2_L1.txt <==
#M=2 L=1 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -2.69858       0.186148       -4.97683       0.314545              0             10
 -7.5       -1.81954       0.270367       -4.12079       0.459282              0        5.62341
   -5      -0.807264       0.380826       -3.21862       0.663531              0        3.16228
 -2.5       0.415367        0.51105       -2.26801       0.947984              0        1.77828
    0        1.76306       0.666337        -1.2333         1.3284              0              1
  2.5         3.3524       0.821788     -0.0599749        1.80301              0       0.562341
    5        5.29069       0.935256        1.26905        2.36099              0       0.316228
  7.5         7.5551       0.987393        2.74094        2.99162              0       0.177828
   10         10.003       0.999312        4.32712        3.69223              0            0.1
 12.5           12.5       0.999999        6.02208        4.44419              0      0.0562341
   15             15              1        7.81621        5.22852              0      0.0316228


==> images/fig_src/iEPR4/ASE_CS_iepr4_optPulse_dt_ch_M2_L2.txt <==
#M=2 L=2 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -3.00639        0.19982       -5.32784       0.341024              0             10
 -7.5       -2.20902       0.295735       -4.54817       0.506777              0        5.62341
   -5       -1.29142       0.425738       -3.66452       0.735279              0        3.16228
 -2.5      -0.140112       0.580779       -2.69114          1.045              0        1.77828
    0        1.27397       0.745767       -1.62971        1.45536              0              1
  2.5         2.9864       0.894046      -0.436752        1.96642              0       0.562341
    5        5.10725       0.975607       0.910947        2.56392              0       0.316228
  7.5         7.5089       0.997953        2.40898        3.22925              0       0.177828
   10             10        0.99999        4.03929        3.94521              0            0.1
 12.5           12.5              1        5.78258        4.69615              0      0.0562341
   15             15              1        7.67176        5.40536              0      0.0316228


==> images/fig_src/iEPR4/ASE_CS_iepr4_optPulse_dt_ch_M2_L3.txt <==
#M=2 L=3 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -3.20437        0.20914       -5.53867       0.357987              0             10
 -7.5        -2.4725       0.314232       -4.77556       0.534018              0        5.62341
   -5       -1.57866       0.454848       -3.87828       0.772374              0        3.16228
 -2.5       -0.40511       0.617321       -2.88044        1.09155              0        1.77828
    0        1.07131       0.781392       -1.78847        1.50955              0              1
  2.5        2.87416       0.917454      -0.572312        2.02876              0       0.562341
    5        5.07083       0.983824        0.79241        2.63487              0       0.316228
  7.5        7.50454       0.998956        2.30387        3.30836              0       0.177828
   10             10       0.999999        3.94594        4.03094              0            0.1
 12.5           12.5              1        5.70012        4.78617              0      0.0562341
   15             15              1         7.5669        5.53746              0      0.0316228


==> images/fig_src/iEPR4/BER/10x10/BER_CS_iepr4_dt_ch_M2_L1_rate0.5.txt <==
#M=2 L=1 DeltaSNR=0 rate=0.5 IT_GLOBAL=10 IT_INNER=10 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=0 file=DATA/opt_precoder/pulses_ber_iepr4_L1.txt
#Es/N0=[-2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 1.08247e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
 -2.5       0.133773              1        51        51         221046     1.6524e+06        1.77828
 -2.4       0.129497              1        51        51         213981     1.6524e+06         1.7378
 -2.3       0.123211              1        51        51         203594     1.6524e+06        1.69824
 -2.2        0.11801              1        51        51         195000     1.6524e+06        1.65959
 -2.1        0.11157              1        51        51         184358     1.6524e+06        1.62181
   -2       0.105474              1        51        51         174285     1.6524e+06        1.58489
 -1.9      0.0970582              1        51        51         160379     1.6524e+06        1.54882
 -1.8      0.0866833       0.980769        51        52         146044     1.6848e+06        1.51356
 -1.7      0.0493051       0.772727        51        66         105434     2.1384e+06        1.47911
 -1.6     0.00714638       0.124694        51       409          94701    1.32516e+07        1.44544
 -1.5     2.8857e-05    0.000672619        51     75823          70892    2.45667e+09        1.41254
#prov
# -1.4              0              0         0    139550              0    4.52142e+09        1.38038


==> images/fig_src/iEPR4/BER/10x10/BER_CS_iepr4_dt_ch_M2_L2_rate0.5.txt <==
#M=2 L=2 DeltaSNR=0 rate=0.5 IT_GLOBAL=10 IT_INNER=10 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=0 file=DATA/opt_precoder/pulses_ber_iepr4_L2.txt
#Es/N0=[-2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 1.08247e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
 -2.5       0.121477              1        51        51         200728     1.6524e+06        1.77828
 -2.4       0.115564              1        51        51         190958     1.6524e+06         1.7378
 -2.3         0.1065              1        51        51         175981     1.6524e+06        1.69824
 -2.2      0.0976138              1        51        51         161297     1.6524e+06        1.65959
 -2.1      0.0801955              1        51        51         132515     1.6524e+06        1.62181
   -2      0.0278302       0.428571        51       119         107302     3.8556e+06        1.58489
 -1.9    0.000836852      0.0185185        51      2754          74672    8.92296e+07        1.54882
#prov
 -1.8    9.29862e-07    2.17096e-05         4    184250           5551     5.9697e+09        1.51356


==> images/fig_src/iEPR4/BER/10x10/BER_CS_iepr4_dt_ch_M2_L3_rate0.5.txt <==
#M=2 L=3 DeltaSNR=0 rate=0.5 IT_GLOBAL=10 IT_INNER=10 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=0 file=DATA/opt_precoder/pulses_ber_iepr4_L3.txt
#Es/N0=[-2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 1.08247e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
 -2.5       0.110632              1        51        51         182809     1.6524e+06        1.77828
 -2.4       0.103194              1        51        51         170518     1.6524e+06         1.7378
 -2.3      0.0867108              1        51        51         143281     1.6524e+06        1.69824
 -2.2      0.0385401         0.6375        51        80          99896      2.592e+06        1.65959
 -2.1     0.00265951      0.0553145        51       922          79447    2.98728e+07        1.62181
#prov
   -2    4.11466e-06     0.00010921        18    164820          21973    5.34017e+09        1.58489


==> images/fig_src/iEPR4/BER/10x10/BER_CS_iepr4_optPulse_dt_ch_M2_L1_rate0.5.txt <==
#M=2 L=1 DeltaSNR=0 rate=0.5 IT_GLOBAL=10 IT_INNER=10 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=1 file=DATA/opt_precoder/pulses_ber_iepr4_L1.txt
#Es/N0=[-4 -3.9 -3.8 -3.7 -3.6 -3.5 -3.4 -3.3 -3.2 -3.1 -3 -2.9 -2.8 -2.7 -2.6 -2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 2.41474e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
   -4       0.165876              1        51        51         274093     1.6524e+06        2.51189
 -3.9       0.163128              1        51        51         269552     1.6524e+06        2.45471
 -3.8       0.160083              1        51        51         264521     1.6524e+06        2.39883
 -3.7       0.157357              1        51        51         260016     1.6524e+06        2.34423
 -3.6       0.152971              1        51        51         252769     1.6524e+06        2.29087
 -3.5       0.150691              1        51        51         249002     1.6524e+06        2.23872
 -3.4       0.146742              1        51        51         242476     1.6524e+06        2.18776
 -3.3       0.144294              1        51        51         238432     1.6524e+06        2.13796
 -3.2         0.1403              1        51        51         231831     1.6524e+06         2.0893
 -3.1       0.137066              1        51        51         226488     1.6524e+06        2.04174
   -3       0.132861              1        51        51         219539     1.6524e+06        1.99526
 -2.9       0.129216              1        51        51         213517     1.6524e+06        1.94984
 -2.8        0.12434              1        51        51         205459     1.6524e+06        1.90546
 -2.7       0.120073              1        51        51         198409     1.6524e+06        1.86209
 -2.6       0.114793              1        51        51         189684     1.6524e+06         1.8197
 -2.5       0.108943              1        51        51         180017     1.6524e+06        1.77828
 -2.4       0.102659              1        51        51         169633     1.6524e+06         1.7378
 -2.3      0.0964083              1        51        51         159305     1.6524e+06        1.69824
 -2.2      0.0874008              1        51        51         144421     1.6524e+06        1.65959
 -2.1      0.0624727           0.85        51        60         121447      1.944e+06        1.62181
   -2      0.0167831       0.333333        51       153          83197     4.9572e+06        1.58489
 -1.9    0.000296667     0.00802391        51      6356          61094    2.05934e+08        1.54882
#prov
 -1.8    3.15342e-07    2.21508e-05         4    180580           1845    5.85079e+09        1.51356


==> images/fig_src/iEPR4/BER/10x10/BER_CS_iepr4_optPulse_dt_ch_M2_L2_rate0.5.txt <==
#M=2 L=2 DeltaSNR=0 rate=0.5 IT_GLOBAL=10 IT_INNER=10 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=1 file=DATA/opt_precoder/pulses_ber_iepr4_L2.txt
#Es/N0=[-4 -3.9 -3.8 -3.7 -3.6 -3.5 -3.4 -3.3 -3.2 -3.1 -3 -2.9 -2.8 -2.7 -2.6 -2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 2.41474e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
   -4       0.141503              1        51        51         233820     1.6524e+06        2.51189
 -3.9       0.136272              1        51        51         225176     1.6524e+06        2.45471
 -3.8       0.130622              1        51        51         215839     1.6524e+06        2.39883
 -3.7       0.126153              1        51        51         208456     1.6524e+06        2.34423
 -3.6       0.117403              1        51        51         193996     1.6524e+06        2.29087
 -3.5        0.11207              1        51        51         185185     1.6524e+06        2.23872
 -3.4       0.102489              1        51        51         169352     1.6524e+06        2.18776
 -3.3      0.0921753       0.980769        51        52         155297     1.6848e+06        2.13796
 -3.2      0.0547516       0.809524        51        63         111759     2.0412e+06         2.0893
 -3.1       0.009085       0.198444        51       257          75649     8.3268e+06        2.04174
   -3    0.000237205     0.00601273        51      8482          65188    2.74817e+08        1.99526
#prov
 -2.9    4.81425e-06    3.83656e-05         6    156390          24394    5.06704e+09        1.94984


==> images/fig_src/iEPR4/BER/10x10/BER_CS_iepr4_optPulse_dt_ch_M2_L3_rate0.5.txt <==
#M=2 L=3 DeltaSNR=0 rate=0.5 IT_GLOBAL=10 IT_INNER=10 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=1 file=DATA/opt_precoder/pulses_ber_iepr4_L3.txt
#Es/N0=[-4 -3.9 -3.8 -3.7 -3.6 -3.5 -3.4 -3.3 -3.2 -3.1 -3 -2.9 -2.8 -2.7 -2.6 -2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 2.41474e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
   -4       0.121902              1        51        51         201431     1.6524e+06        2.51189
 -3.9        0.11338              1        51        51         187349     1.6524e+06        2.45471
 -3.8       0.104245              1        51        51         172255     1.6524e+06        2.39883
 -3.7      0.0843524       0.962264        51        53         144850     1.7172e+06        2.34423
 -3.6      0.0245331       0.432203        51       118          93795     3.8232e+06        2.29087
 -3.5     0.00148195       0.045658        51      1117          53633    3.61908e+07        2.23872
 -3.4    1.69586e-05    0.000481709        51    105873          58173    3.43029e+09        2.18776
#prov
# -3.3    9.63165e-06     6.9541e-05         2     28760           8975    9.31824e+08        2.13796


==> images/fig_src/iEPR4/BER/15x50/BER_CS_iepr4_dt_ch_M2_L1_rate0.5.txt <==
#M=2 L=1 DeltaSNR=0 rate=0.5 IT_GLOBAL=15 IT_INNER=50 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=0 file=DATA/opt_precoder/pulses_ber_iepr4_L1.txt
#Es/N0=[-2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 1.08247e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
 -2.5       0.133773              1        51        51         221046     1.6524e+06        1.77828
 -2.4       0.129497              1        51        51         213981     1.6524e+06         1.7378
 -2.3       0.123211              1        51        51         203594     1.6524e+06        1.69824
 -2.2        0.11801              1        51        51         195000     1.6524e+06        1.65959
 -2.1        0.11157              1        51        51         184358     1.6524e+06        1.62181
   -2       0.105474              1        51        51         174285     1.6524e+06        1.58489
 -1.9      0.0970582              1        51        51         160379     1.6524e+06        1.54882
 -1.8      0.0866821       0.980769        51        52         146042     1.6848e+06        1.51356
 -1.7      0.0377521        0.50495        51       101         123540     3.2724e+06        1.47911
#prov
 -1.6     0.00592757      0.0866667        13       150          28808       4.86e+06        1.44544


==> images/fig_src/iEPR4/BER/15x50/BER_CS_iepr4_dt_ch_M2_L2_rate0.5.txt <==
#M=2 L=2 DeltaSNR=0 rate=0.5 IT_GLOBAL=15 IT_INNER=50 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=0 file=DATA/opt_precoder/pulses_ber_iepr4_L2.txt
#Es/N0=[-2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 1.08247e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
 -2.5       0.121477              1        51        51         200728     1.6524e+06        1.77828
 -2.4       0.115564              1        51        51         190958     1.6524e+06         1.7378
 -2.3       0.106499              1        51        51         175979     1.6524e+06        1.69824
 -2.2      0.0976029              1        51        51         161279     1.6524e+06        1.65959
 -2.1       0.075936        0.87931        51        58         142699     1.8792e+06        1.62181
   -2       0.017088       0.218884        51       233         129001     7.5492e+06        1.58489
#prov
 -1.9    0.000413884      0.0057377         7      1220          16360     3.9528e+07        1.54882


==> images/fig_src/iEPR4/BER/15x50/BER_CS_iepr4_dt_ch_M2_L3_rate0.5.txt <==
#M=2 L=3 DeltaSNR=0 rate=0.5 IT_GLOBAL=15 IT_INNER=50 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=0 file=DATA/opt_precoder/pulses_ber_iepr4_L3.txt
#Es/N0=[-2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 1.08247e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
 -2.5        0.11063              1        51        51         182805     1.6524e+06        1.77828
 -2.4       0.103194              1        51        51         170518     1.6524e+06         1.7378
 -2.3      0.0836296       0.927273        51        55         149028      1.782e+06        1.69824
 -2.2      0.0321052       0.392308        51       130         135227      4.212e+06        1.65959
#prov
 -2.1     0.00140703      0.0181818        30      1650          75220      5.346e+07        1.62181


==> images/fig_src/iEPR4/BER/15x50/BER_CS_iepr4_optPulse_dt_ch_M2_L1_rate0.5.txt <==
#M=2 L=1 DeltaSNR=0 rate=0.5 IT_GLOBAL=15 IT_INNER=50 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=1 file=DATA/opt_precoder/pulses_ber_iepr4_L1.txt
#Es/N0=[-4 -3.9 -3.8 -3.7 -3.6 -3.5 -3.4 -3.3 -3.2 -3.1 -3 -2.9 -2.8 -2.7 -2.6 -2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 2.41474e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
   -4       0.165876              1        51        51         274093     1.6524e+06        2.51189
 -3.9       0.163128              1        51        51         269552     1.6524e+06        2.45471
 -3.8       0.160083              1        51        51         264521     1.6524e+06        2.39883
 -3.7       0.157357              1        51        51         260016     1.6524e+06        2.34423
 -3.6       0.152971              1        51        51         252769     1.6524e+06        2.29087
 -3.5       0.150691              1        51        51         249002     1.6524e+06        2.23872
 -3.4       0.146742              1        51        51         242476     1.6524e+06        2.18776
 -3.3       0.144294              1        51        51         238432     1.6524e+06        2.13796
 -3.2         0.1403              1        51        51         231831     1.6524e+06         2.0893
#prov
 -3.1       0.137137              1        20        20          88865         648000        2.04174


==> images/fig_src/iEPR4/BER/15x50/BER_CS_iepr4_optPulse_dt_ch_M2_L2_rate0.5.txt <==
#M=2 L=2 DeltaSNR=0 rate=0.5 IT_GLOBAL=15 IT_INNER=50 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=1 file=DATA/opt_precoder/pulses_ber_iepr4_L2.txt
#Es/N0=[-4 -3.9 -3.8 -3.7 -3.6 -3.5 -3.4 -3.3 -3.2 -3.1 -3 -2.9 -2.8 -2.7 -2.6 -2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 2.41474e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
   -4       0.141503              1        51        51         233819     1.6524e+06        2.51189
 -3.9       0.136272              1        51        51         225176     1.6524e+06        2.45471
 -3.8       0.130621              1        51        51         215838     1.6524e+06        2.39883
 -3.7       0.126152              1        51        51         208453     1.6524e+06        2.34423
 -3.6       0.117403              1        51        51         193997     1.6524e+06        2.29087
 -3.5       0.112068              1        51        51         185181     1.6524e+06        2.23872
 -3.4       0.101349       0.980769        51        52         170752     1.6848e+06        2.18776
 -3.3       0.090318       0.962264        51        53         155094     1.7172e+06        2.13796
#prov
 -3.2      0.0483584         0.5875        47        80         125345      2.592e+06         2.0893


==> images/fig_src/iEPR4/BER/15x50/BER_CS_iepr4_optPulse_dt_ch_M2_L3_rate0.5.txt <==
#M=2 L=3 DeltaSNR=0 rate=0.5 IT_GLOBAL=15 IT_INNER=50 inter=0
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#opt_pulse=1 file=DATA/opt_precoder/pulses_ber_iepr4_L3.txt
#Es/N0=[-4 -3.9 -3.8 -3.7 -3.6 -3.5 -3.4 -3.3 -3.2 -3.1 -3 -2.9 -2.8 -2.7 -2.6 -2.5 -2.4 -2.3 -2.2 -2.1 -2 -1.9 -1.8 -1.7 -1.6 -1.5 -1.4 -1.3 -1.2 -1.1 -1 -0.9 -0.8 -0.7 -0.6 -0.5 -0.4 -0.3 -0.2 -0.1 2.41474e-15 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1 1.1 1.2 1.3 1.4 1.5 1.6 1.7 1.8 1.9 2 2.1 2.2 2.3 2.4 2.5 2.6 2.7 2.8 2.9 3 3.1 3.2 3.3 3.4 3.5 3.6 3.7 3.8 3.9 4 4.1 4.2 4.3 4.4 4.5 4.6 4.7 4.8 4.9 5]
#EsN0	BER	PER	pck err	pck tx	noisevar
   -4       0.121885              1        51        51         201403     1.6524e+06        2.51189
 -3.9       0.113367              1        51        51         187328     1.6524e+06        2.45471
 -3.8       0.104454              1        51        51         172599     1.6524e+06        2.39883
 -3.7      0.0763796       0.809524        51        63         155906     2.0412e+06        2.34423
 -3.6      0.0202729       0.238318        51       214         140564     6.9336e+06        2.29087
#prov
 -3.5    0.000458208     0.00540541         4       740          10986     2.3976e+07        2.23872


==> images/fig_src/iEPR4/QPSK/ASE_CS_iepr4_dt_ch_M4_L1.txt <==
#M=4 L=1 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -1.25076       0.133375       -1.21975       0.132426              0             10
 -7.5      -0.993718       0.223549      -0.969318       0.222296              0        5.62341
   -5      -0.566403        0.36028      -0.584031       0.361745              0        3.16228
 -2.5      0.0112577       0.560886     -0.0271789       0.565872              0        1.77828
    0       0.803388       0.831115       0.724903       0.846271              0              1
  2.5        1.87436        1.15495         1.6777        1.20845              0       0.562341
    5        3.26021        1.49272        2.82135        1.65145              0       0.316228
  7.5        5.01381        1.77263        4.13673        2.16934              0       0.177828
   10        7.12137        1.94027        5.60068         2.7538              0            0.1
 12.5        9.50438        1.99325        7.18999        3.39626              0      0.0562341
   15        11.9903        1.99972        8.88436         4.0885              0      0.0316228


==> images/fig_src/iEPR4/QPSK/ASE_CS_iepr4_dt_ch_M4_L2.txt <==
#M=4 L=2 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -1.29226       0.134656       -1.26655       0.133861              0             10
 -7.5       -1.06949       0.227483       -1.04466       0.226186              0        5.62341
   -5      -0.686975       0.370423      -0.699093       0.371458              0        3.16228
 -2.5      -0.158519       0.583246      -0.191771       0.587729              0        1.77828
    0       0.579258       0.875133       0.505536       0.890116              0              1
  2.5        1.59218        1.23249        1.40436        1.28696              0       0.562341
    5        2.95663         1.6008        2.50037        1.77813              0       0.316228
  7.5        4.77641        1.87223        3.77904        2.35557              0       0.177828
   10        7.02532        1.98366        5.22069         3.0056              0            0.1
 12.5        9.49054        1.99961        6.80351        3.71235              0      0.0562341
   15        11.9899        1.99993         8.5058        4.46087              0      0.0316228


==> images/fig_src/iEPR4/QPSK/ASE_CS_iepr4_dt_ch_M4_L3.txt <==
#M=4 L=3 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -1.31625       0.135402       -1.29076        0.13461              0             10
 -7.5       -1.11255        0.22975       -1.08441       0.228266              0        5.62341
   -5      -0.745092       0.375413      -0.761288       0.376816              0        3.16228
 -2.5      -0.251458       0.595862      -0.282893       0.600191              0        1.77828
    0       0.456427       0.900238       0.382571       0.915678              0              1
  2.5        1.43684        1.27737        1.25293        1.33262              0       0.562341
    5        2.79862        1.66011        2.32992         1.8493              0       0.316228
  7.5        4.67815        1.91507        3.60155        2.45384              0       0.177828
   10        7.00502        1.99296        5.04653        3.12858              0            0.1
 12.5        9.48981        1.99995        6.63939        3.85532              0      0.0562341
   15        11.9897        1.99999         8.3549         4.6186              0      0.0316228


==> images/fig_src/iEPR4/QPSK/ASE_CS_iepr4_optPulse_dt_ch_M4_L1.txt <==
#M=4 L=1 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -2.90068       0.195015       -2.85419       0.192938              0             10
 -7.5       -2.12802        0.29027         -2.129       0.290335              0        5.62341
   -5        -1.2746       0.424092       -1.28977       0.425576              0        3.16228
 -2.5      -0.374272       0.612953      -0.396775       0.616137              0        1.77828
    0       0.622351       0.866493        0.54392       0.882283              0              1
  2.5         1.7492        1.18872        1.55567        1.24289              0       0.562341
    5        3.15323        1.52995        2.69839        1.69887              0       0.316228
  7.5        4.91937         1.8116        3.99551        2.24104              0       0.177828
   10        7.07955        1.95905        5.44083        2.85705              0            0.1
 12.5          9.497        1.99664        7.00467        3.54432              0      0.0562341
   15        11.9898        1.99994        8.67792        4.28754              0      0.0316228


==> images/fig_src/iEPR4/QPSK/ASE_CS_iepr4_optPulse_dt_ch_M4_L2.txt <==
#M=4 L=2 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -3.14432       0.206268       -3.11634       0.204944              0             10
 -7.5       -2.46721       0.313849       -2.46327       0.313565              0        5.62341
   -5       -1.69321       0.467004       -1.70582       0.468363              0        3.16228
 -2.5      -0.826082       0.680155      -0.842182       0.682682              0        1.77828
    0       0.172089        0.96115       0.113787        0.97414              0              1
  2.5         1.3143        1.31392        1.15464        1.36313              0       0.562341
    5         2.7706        1.67086        2.31777        1.85448              0       0.316228
  7.5        4.67845        1.91494        3.63356        2.43582              0       0.177828
   10        7.00762        1.99177          5.102        3.08888              0            0.1
 12.5        9.49014         1.9998        6.70718        3.79562              0      0.0562341
   15        11.9897              2        8.43162        4.53772              0      0.0316228


==> images/fig_src/iEPR4/QPSK/ASE_CS_iepr4_optPulse_dt_ch_M4_L3.txt <==
#M=4 L=3 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -3.32575       0.215068       -3.28981       0.213295              0             10
 -7.5       -2.67702       0.329384       -2.66864       0.328749              0        5.62341
   -5       -1.92115        0.49217       -1.93171       0.493368              0        3.16228
 -2.5       -1.05295        0.71663       -1.06142        0.71803              0        1.77828
    0      -0.026807        1.00619     -0.0806329        1.01874              0              1
  2.5        1.14182        1.36716       0.990256        1.41571              0       0.562341
    5        2.63856        1.72244        2.17791        1.91518              0       0.316228
  7.5        4.62013        1.94083        3.51194        2.50499              0       0.177828
   10        6.99875        1.99584        4.99439        3.16636              0            0.1
 12.5        9.48984        1.99994        6.61103        3.88058              0      0.0562341
   15        11.9897              2        8.34498        4.62916              0      0.0316228


==> images/fig_src/iEPR4/QPSK/capacity_iepr4.txt <==
h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] Nfft=200 Pcon=1
P/N_0[dB]	I[bit/ch.use]	P_numeric
  -10       0.217581       0.999942
   -9       0.259042        1.00002
   -8       0.307228              1
   -7       0.362891        1.00003
   -6       0.426711        1.00001
   -5       0.499375        0.99995
   -4       0.581575              1
   -3        0.67383       0.999929
   -2       0.777077       0.999951
   -1       0.893406       0.999975
    0         1.0244       0.999955
    1        1.17091        1.00008
    2        1.33348         1.0001
    3        1.51279        1.00008
    4        1.70843        1.00002
    5        1.91965        1.00002
    6        2.14524       0.999911
    7        2.38433       0.999995
    8        2.63533       0.999969
    9        2.89726        1.00007
   10        3.16863        1.00004
   11        3.44836       0.999989
   12        3.73565        1.00003
   13        4.02926       0.999997
   14        4.32859       0.999966
   15        4.63291       0.999957
   16        4.94167       0.999948
   17        5.25471        1.00005
   18        5.57122       0.999945
   19        5.89105        1.00002
   20        6.21318        0.99996


==> images/fig_src/iEPR4/Theorem2/ASE_CS_iepr4_dt_ch_M2_L1.txt <==
#M=2 L=1 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -1.11777       0.129353       -3.91323        0.24622              0             10
 -7.5      -0.747187       0.211212       -3.49562       0.397706              0        5.62341
   -5      -0.159716       0.328074       -2.90027       0.616633              0        3.16228
 -2.5        0.69598       0.479073       -2.10708       0.913499              0        1.77828
    0        1.85962       0.651685       -1.11413        1.29245              0              1
  2.5        3.38864       0.814959        0.06632        1.75133              0       0.562341
    5        5.32637       0.927605        1.41396        2.28352              0       0.316228
  7.5        7.57268       0.983405        2.90532         2.8805              0       0.177828
   10        10.0063       0.998541         4.5176        3.53378              0            0.1
 12.5        12.5001       0.999985         6.2313        4.23517              0      0.0562341
   15        15.0008       0.999813        8.03106        4.97616              0      0.0316228


==> images/fig_src/iEPR4/Theorem2/ASE_CS_iepr4_optPulse_dt_ch_M2_L1.txt <==
#M=2 L=1 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -2.69858       0.186148       -4.97683       0.314545              0             10
 -7.5       -1.81954       0.270367       -4.12079       0.459282              0        5.62341
   -5      -0.807264       0.380826       -3.21862       0.663531              0        3.16228
 -2.5       0.415367        0.51105       -2.26801       0.947984              0        1.77828
    0        1.76306       0.666337        -1.2333         1.3284              0              1
  2.5         3.3524       0.821788     -0.0599749        1.80301              0       0.562341
    5        5.29069       0.935256        1.26905        2.36099              0       0.316228
  7.5         7.5551       0.987393        2.74094        2.99162              0       0.177828
   10         10.003       0.999312        4.32712        3.69223              0            0.1
 12.5           12.5       0.999999        6.02208        4.44419              0      0.0562341
   15             15              1        7.81621        5.22852              0      0.0316228


==> images/fig_src/iEPR4/Theorem2/ASE_CS_iepr4_optPulse_dt_ch_M2_L2.txt <==
#M=2 L=2 CS=1
#f=[0.5+0i 0.5+0i -0.5+0i 0-0.5i]
#Es/N0=[-10 -7.5 -5 -2.5 0 2.5 5 7.5 10 12.5 15]
#DeltaSNR=[]
#EsN0	EbN0	I	EbN0_gauss	I_gauss	DeltaSNR	noisevar
  -10       -3.00639        0.19982       -5.32784       0.341024              0             10
 -7.5       -2.20902       0.295735       -4.54817       0.506777              0        5.62341
   -5       -1.29142       0.425738       -3.66452       0.735279              0        3.16228
 -2.5      -0.140112       0.580779       -2.69114          1.045              0        1.77828
    0        1.27397       0.745767       -1.62971        1.45536              0              1
  2.5         2.9864       0.894046      -0.436752        1.96642              0       0.562341
    5        5.10725       0.975607       0.910947        2.56392              0       0.316228
  7.5         7.5089       0.997953        2.40898        3.22925              0       0.177828
   10             10        0.99999        4.03929        3.94521              0            0.1
 12.5           12.5              1        5.78258        4.69615              0      0.0562341
   15             15              1        7.67176        5.40536              0      0.0316228


==> images/fig_src/iEPR4/Theorem2/capacity_CS_L1_water_iepr4.txt <==
#h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] L=1 Nfft=400 Pcon=1
#P/N_0[dB]	I_u[bit/ch.use]	I_c[bit/ch.use]	P_numeric
  -10       0.217594       0.187032        1.00002
   -9       0.259033       0.220391       0.999974
   -8       0.307231       0.258511        1.00001
   -7       0.362868       0.301739       0.999942
   -6       0.426703       0.350466       0.999976
   -5       0.499398       0.405014        1.00002
   -4       0.581576       0.465736              1
   -3       0.673842       0.533133       0.999959
   -2       0.777134       0.611342        1.00008
   -1       0.893445       0.706099        1.00005
    0        1.02443        0.81378       0.999996
    1        1.17087       0.934428        1.00003
    2        1.33346        1.07172        1.00008
    3        1.51281        1.22545         1.0001
    4        1.70842        1.39288              1
    5         1.9197        1.57402        1.00008
    6        2.14532        1.76764       0.999993
    7        2.38441        1.97343        1.00008
    8        2.63531        2.19011       0.999946
    9        2.89724        2.41761        1.00004
   10        3.16858        2.65472        1.00001
   11        3.44831         2.9008       0.999941
   12        3.73557        3.15557       0.999983
   13        4.02929         3.4186        1.00001
   14        4.32861        3.68975       0.999989
   15        4.63302        3.96941        1.00004
   16        4.94173        4.26053       0.999991
   17        5.25471        4.56933        1.00005
   18        5.57122        4.88584       0.999945
   19        5.89105        5.20567        1.00002
   20        6.21318         5.5278        0.99996


==> images/fig_src/iEPR4/Theorem2/capacity_CS_L2_water_iepr4.txt <==
#h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] L=2 Nfft=400 Pcon=1
#P/N_0[dB]	I_u[bit/ch.use]	I_c[bit/ch.use]	P_numeric
  -10       0.217594       0.200499        1.00002
   -9       0.259033        0.23792       0.999974
   -8       0.307231        0.28128        1.00001
   -7       0.362868       0.331202       0.999942
   -6       0.426703       0.388403       0.999976
   -5       0.499398       0.453563        1.00002
   -4       0.581576       0.527446              1
   -3       0.673842       0.610962       0.999959
   -2       0.777134       0.704378        1.00008
   -1       0.893445       0.811247        1.00005
    0        1.02443       0.932511       0.999996
    1        1.17087        1.06894        1.00003
    2        1.33346        1.22422        1.00008
    3        1.51281        1.39796         1.0001
    4        1.70842        1.58766              1
    5         1.9197         1.7929        1.00008
    6        2.14532        2.01237       0.999993
    7        2.38441        2.24531        1.00008
    8        2.63531        2.49013       0.999946
    9        2.89724        2.74617        1.00004
   10        3.16858        3.01183        1.00001
   11        3.44831        3.28611       0.999941
   12        3.73557         3.5682       0.999983
   13        4.02929        3.85708        1.00001
   14        4.32861        4.15197       0.999989
   15        4.63302        4.45241        1.00004
   16        4.94173        4.75823       0.999991
   17        5.25471        5.07048        1.00005
   18        5.57122        5.38699       0.999945
   19        5.89105        5.70682        1.00002
   20        6.21318        6.02896        0.99996


==> images/fig_src/iEPR4/Theorem2/capacity_CS_L3_water_iepr4.txt <==
#h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] L=3 Nfft=400 Pcon=1
#P/N_0[dB]	I_u[bit/ch.use]	I_c[bit/ch.use]	P_numeric
  -10       0.217594        0.21154        1.00002
   -9       0.259033       0.252336       0.999974
   -8       0.307231       0.299905        1.00001
   -7       0.362868        0.35497       0.999942
   -6       0.426703       0.418327       0.999976
   -5       0.499398       0.490669        1.00002
   -4       0.581576       0.572663              1
   -3       0.673842       0.664959       0.999959
   -2       0.777134       0.768487        1.00008
   -1       0.893445       0.884803        1.00005
    0        1.02443        1.01594       0.999996
    1        1.17087        1.16254        1.00003
    2        1.33346        1.32534        1.00008
    3        1.51281        1.50513         1.0001
    4        1.70842        1.70119              1
    5         1.9197        1.91305        1.00008
    6        2.14532        2.13926       0.999993
    7        2.38441          2.379        1.00008
    8        2.63531        2.63057       0.999946
    9        2.89724        2.89323        1.00004
   10        3.16858        3.16531        1.00001
   11        3.44831        3.44576       0.999941
   12        3.73557         3.7337       0.999983
   13        4.02929        4.02805        1.00001
   14        4.32861        4.32792       0.999989
   15        4.63302        4.63273        1.00004
   16        4.94173        4.94171       0.999991
   17        5.25471        5.25471        1.00005
   18        5.57122        5.57122       0.999945
   19        5.89105        5.89105        1.00002
   20        6.21318        6.21318        0.99996


==> images/fig_src/iEPR4/Theorem2/capacity_CS_L6_water_iepr4.txt <==
#h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] L=6 Nfft=400 Pcon=1
#P/N_0[dB]	I_u[bit/ch.use]	I_c[bit/ch.use]	P_numeric
  -10       0.217594       0.217066        1.00002
   -9       0.259033        0.25844       0.999974
   -8       0.307231       0.306591        1.00001
   -7       0.362868       0.362191       0.999942
   -6       0.426703       0.425978       0.999976
   -5       0.499398       0.498586        1.00002
   -4       0.581576       0.580627              1
   -3       0.673842       0.672707       0.999959
   -2       0.777134       0.775851        1.00008
   -1       0.893445       0.891905        1.00005
    0        1.02443        1.02266       0.999996
    1        1.17087         1.1689        1.00003
    2        1.33346        1.33125        1.00008
    3        1.51281        1.51043         1.0001
    4        1.70842        1.70587              1
    5         1.9197        1.91706        1.00008
    6        2.14532        2.14263       0.999993
    7        2.38441        2.38175        1.00008
    8        2.63531        2.63274       0.999946
    9        2.89724        2.89488        1.00004
   10        3.16858         3.1665        1.00001
   11        3.44831        3.44656       0.999941
   12        3.73557        3.73419       0.999983
   13        4.02929        4.02831        1.00001
   14        4.32861        4.32803       0.999989
   15        4.63302        4.63276        1.00004
   16        4.94173        4.94171       0.999991
   17        5.25471        5.25471        1.00005
   18        5.57122        5.57122       0.999945
   19        5.89105        5.89105        1.00002
   20        6.21318        6.21318        0.99996


==> images/fig_src/iEPR4/Theorem2/capacity_CS_L9_water_iepr4.txt <==
#h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] L=9 Nfft=400 Pcon=1
#P/N_0[dB]	I_u[bit/ch.use]	I_c[bit/ch.use]	P_numeric
  -10       0.217594        0.21748        1.00002
   -9       0.259033       0.258888       0.999974
   -8       0.307231       0.307026        1.00001
   -7       0.362868       0.362596       0.999942
   -6       0.426703        0.42638       0.999976
   -5       0.499398       0.499053        1.00002
   -4       0.581576       0.581244              1
   -3       0.673842       0.673547       0.999959
   -2       0.777134       0.776866        1.00008
   -1       0.893445       0.893166        1.00005
    0        1.02443        1.02411       0.999996
    1        1.17087        1.17054        1.00003
    2        1.33346        1.33307        1.00008
    3        1.51281        1.51231         1.0001
    4        1.70842        1.70778              1
    5         1.9197        1.91892        1.00008
    6        2.14532        2.14438       0.999993
    7        2.38441        2.38332        1.00008
    8        2.63531         2.6341       0.999946
    9        2.89724        2.89599        1.00004
   10        3.16858        3.16736        1.00001
   11        3.44831        3.44718       0.999941
   12        3.73557        3.73459       0.999983
   13        4.02929        4.02853        1.00001
   14        4.32861        4.32813       0.999989
   15        4.63302        4.63279        1.00004
   16        4.94173        4.94172       0.999991
   17        5.25471        5.25471        1.00005
   18        5.57122        5.57122       0.999945
   19        5.89105        5.89105        1.00002
   20        6.21318        6.21318        0.99996


==> images/fig_src/iEPR4/Theorem2/capacity_iepr4.txt <==
h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] Nfft=200 Pcon=1
P/N_0[dB]	I[bit/ch.use]	P_numeric
  -10       0.217581       0.999942
   -9       0.259042        1.00002
   -8       0.307228              1
   -7       0.362891        1.00003
   -6       0.426711        1.00001
   -5       0.499375        0.99995
   -4       0.581575              1
   -3        0.67383       0.999929
   -2       0.777077       0.999951
   -1       0.893406       0.999975
    0         1.0244       0.999955
    1        1.17091        1.00008
    2        1.33348         1.0001
    3        1.51279        1.00008
    4        1.70843        1.00002
    5        1.91965        1.00002
    6        2.14524       0.999911
    7        2.38433       0.999995
    8        2.63533       0.999969
    9        2.89726        1.00007
   10        3.16863        1.00004
   11        3.44836       0.999989
   12        3.73565        1.00003
   13        4.02926       0.999997
   14        4.32859       0.999966
   15        4.63291       0.999957
   16        4.94167       0.999948
   17        5.25471        1.00005
   18        5.57122       0.999945
   19        5.89105        1.00002
   20        6.21318        0.99996


==> images/fig_src/iEPR4/capacity_iepr4.txt <==
h=[0.5+0i 0.5+0i -0.5+0i 0-0.5i] Nfft=200 Pcon=1
P/N_0[dB]	I[bit/ch.use]	P_numeric
  -10       0.217581       0.999942
   -9       0.259042        1.00002
   -8       0.307228              1
   -7       0.362891        1.00003
   -6       0.426711        1.00001
   -5       0.499375        0.99995
   -4       0.581575              1
   -3        0.67383       0.999929
   -2       0.777077       0.999951
   -1       0.893406       0.999975
    0         1.0244       0.999955
    1        1.17091        1.00008
    2        1.33348         1.0001
    3        1.51279        1.00008
    4        1.70843        1.00002
    5        1.91965        1.00002
    6        2.14524       0.999911
    7        2.38433       0.999995
    8        2.63533       0.999969
    9        2.89726        1.00007
   10        3.16863        1.00004
   11        3.44836       0.999989
   12        3.73565        1.00003
   13        4.02926       0.999997
   14        4.32859       0.999966
   15        4.63291       0.999957
   16        4.94167       0.999948
   17        5.25471        1.00005
   18        5.57122       0.999945
   19        5.89105        1.00002
   20        6.21318        0.99996

